The Rate and Spatial Distribution of Novae in M31 as Determined by a Twenty-Year Survey

A long-term (1995-2016) survey for novae in the nearby Andromeda galaxy (M31) was conducted as part of the Research-Based Science Education initiative. During the course of the survey 180 nights of observation were completed at Kitt Peak, Arizona. A total of 262 novae were either discovered or confirmed, 40 of which have not been previously reported. Of these, 203 novae form a spatially-complete sample detected by the KPNO/WIYN 0.9-m telescope within a $20'\times20'$ field centered on the nucleus of M31. An additional 50 novae are part of a spatially-complete sample detected by the KPNO 4-m telescope within a larger $36'\times36'$ field. Consistent with previous studies, it is found that the spatial distribution of novae in both surveys follows the bulge light of M31 somewhat more closely than the overall background light of the galaxy. After correcting for the limiting magnitude and the spatial and temporal coverage of the surveys, a final nova rate in M31 is found to be $R=40^{+5}_{-4}$ yr$^{-1}$, which is considerably lower than recent estimates. When normalized to the $K$-band luminosity of M31, this value yields a luminosity-specific nova rate, $\nu_K = 3.3\pm0.4$ yr$^{-1} [10^{10} L_{\odot,K}]^{-1}$. By scaling the M31 nova rate using the relative infrared luminosities of M31 and our Galaxy, a nova rate of $R_\mathrm{G}=28^{+5}_{-4}$ is found for the Milky Way.

==> astrometry_table_mrt.txt <==
Title: The Rate and Spatial Distribution of Novae in M31 as Determined by a Twenty-Year Survey
Authors: Rector et al.
Table: 3
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label  Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---      Name   Nova name (M31N)
  11- 12 I2     h        RAh    Right Ascension J2000 (hours)
  14- 15 I2     min      RAm    Right Ascension J2000 (minutes)
  17- 21 F5.2   s        RAs    Right Ascension J2000 (seconds)
  23- 24 I2     deg      DEd    Declination J2000 (degrees)
  26- 27 I2     arcmin   DEm    Declination J2000 (arcmin)
  29- 32 F4.1   arcsec   DEs    Declination J2000 (arcsec)
  34- 40 F7.1   arcsec   oRA    RA offset from nucleus of M31
  42- 48 F7.1   arcsec   oDE    Dec offset from nucleus of M31
--------------------------------------------------------------------------------
Note:   Newly reported novae are marked with an asterisk.
--------------------------------------------------------------------------------
1994-09a   0 42 42.08 41 12 18.8   -33.8  -228.7 
1995-07a   0 42 29.03 41 13 36.8  -229.5  -150.7 
1995-07c   0 42 26.35 41 16 56.6  -269.7    49.1 
1995-08a   0 42 43.76 41 16 53.1    -8.6    45.6 
1995-08b   0 42 46.59 41 11  8.9    33.9  -298.6 
1995-08e   0 43  8.27 41 16 41.1   359.1    33.6 
1995-09a   0 42  1.51 41 19 39.8  -642.3   212.3 
1995-09b   0 42 43.04 41 16  4.8   -19.4    -2.7 
1995-09c   0 43  9.99 41 25 34.9   384.9   567.4 
1995-09d   0 42 13.52 41 19 30.8  -462.2   203.3 
1995-09e   0 42 40.34 41 17 33.8   -59.9    86.3 
1995-09h*  0 43  2.61 41 18 41.8   274.2   154.3 
1996-11a   0 43 23.53 41 21 40.5   588.0   333.0 
1997-06a   0 42  8.34 41  8 16.3  -539.8  -471.2 
1997-06b   0 42 11.00 41 13 19.7  -500.0  -167.8 
1997-06c   0 42 40.05 41 15 47.2   -64.2   -20.3 
1997-06d   0 43 12.43 41 21 50.6   421.5   343.1 
1997-06f*  0 42 18.03 41 21 53.5  -394.5   346.0 
1997-06g*  0 42 44.78 41 16 48.2     6.7    40.7 
1997-07a   0 42 19.25 41 16 17.3  -376.2     9.8 
1997-07b   0 42 31.97 41 14 42.6  -185.4   -84.9 
1997-07c   0 43  3.35 41 16  4.7   285.3    -2.8 
1997-08b   0 42 50.31 41  7 49.1    89.7  -498.4 
1997-08d   0 42 43.21 41 14 16.4   -16.8  -111.1 
1997-10c   0 42 21.68 41 12 17.2  -339.8  -230.3 
1997-10e   0 43  5.28 41 15  0.1   314.3   -67.4 
1997-11a   0 42 42.05 41 15 11.3   -34.2   -56.2 
1997-11c   0 43 17.73 41 21  0.0   501.0   292.5 
1997-11k   0 42 39.51 41  9  4.0   -72.3  -423.5 
1998-06a   0 43 28.64 41 21 44.0   664.6   336.5 
1998-07a   0 42 30.32 41 16 34.5  -210.2    27.0 
1998-07d   0 43  6.89 41 18 10.4   338.4   122.9 
1998-07n   0 42 36.94 41 16 56.6  -110.8    49.1 
1998-08a   0 42 13.31 41  7 45.8  -465.3  -501.7 
1998-08b   0 42 33.74 41  4 58.8  -158.9  -668.7 
1998-09d   0 42 46.55 41 14 49.9    33.3   -77.6 
1998-09e   0 42 49.86 41 16 49.2    83.0    41.7 
1998-10a   0 42 22.08 41 11 32.3  -333.7  -275.2 
1998-10b   0 42 37.34 41 20 53.5  -104.9   286.0 
1999-01a   0 42 43.75 41 11 32.2    -8.7  -275.3 
1999-01b   0 42 11.43 41 17 33.5  -493.5    86.0 
1999-01d   0 43 35.42 41 20 41.0   766.3   273.5 
1999-01e*  0 42 44.38 41 16 16.1     0.8     8.6 
1999-06a   0 42 49.68 41 15  5.6    80.3   -61.9 
1999-06b   0 43  1.81 41 15 38.5   262.2   -29.0 
1999-06c*  0 42 38.60 41 14 19.2   -86.0  -108.3 
1999-06d*  0 42 39.32 41 16 11.3   -75.2     3.8 
1999-07b   0 43  4.42 41 19 36.1   301.4   208.6 
1999-07c*  0 42 44.04 41 17  5.6    -4.3    58.1 
1999-08a   0 43 27.13 41 24 11.1   642.0   483.6 
1999-08f   0 42 41.05 41 19 11.9   -49.2   184.4 
1999-09a   0 43 15.81 41 23  6.0   472.2   418.5 
1999-10a   0 42 49.71 41 16 33.8    80.7    26.3 
1999-12f*  0 43  6.37 41 30 14.0   330.6   846.5 
1999-12g*  0 41 37.15 41  5 51.2 -1007.7  -616.3 
2000-06a   0 42 30.06 41 15 28.0  -214.0   -39.5 
2000-07a   0 42 43.89 41 17 56.0    -6.6   108.5 
2000-07b   0 42 44.56 41 20 41.2     3.5   273.7 
2000-08a   0 42 47.39 41 15  8.4    45.9   -59.1 
2000-08b   0 42 46.69 41 12 52.6    35.4  -194.9 
2000-08c   0 43  5.75 41 30 48.0   321.3   880.5 
2000-08d   0 42 37.63 41 17 38.5  -100.5    91.0 
2000-10a   0 42 57.05 41  7 17.2   190.8  -530.3 
2000-11a   0 43 56.02 41 28  9.8  1075.4   722.3 
2001-01a   0 42 21.45 41  7 48.0  -343.2  -499.5 
2001-07c   0 42 38.70 41 14 45.2   -84.4   -82.3 
2001-07d   0 42 30.73 41 14 36.9  -204.0   -90.6 
2001-08a   0 42 18.47 41 12 40.2  -387.9  -207.3 
2001-08b   0 43 10.54 41 17 58.5   393.2   111.0 
2001-08c   0 42 40.54 41  8  0.6   -56.8  -486.9 
2001-10a   0 43  3.25 41 12 12.2   283.8  -235.3 
2001-10b   0 44 32.50 41 25 22.5  1622.6   555.0 
2001-10c   0 42 47.16 41 16 19.4    42.5    11.9 
2001-10f   0 41 54.19 41  7 24.2  -752.1  -523.3 
2001-11b*  0 41 49.49 41  4  4.0  -822.6  -723.5 
2001-12a   0 42 41.36 41 16 25.4   -44.6    17.9 
2001-12b   0 42 39.44 41  9  4.1   -73.4  -423.4 
2002-06a*  0 42 22.52 41  9 48.5  -327.2  -379.0 
2002-06b*  0 41 56.16 41  8 31.3  -722.5  -456.2 
2002-06c*  0 42 50.91 41 24 13.6    98.7   486.1 
2002-07a   0 43  0.99 41 16 20.4   249.9    12.9 
2002-07b   0 42 39.63 41 17  3.6   -70.5    56.1 
2002-07c   0 43  6.44 41 16 35.0   331.6    27.5 
2002-08a   0 42 30.79 41  6 13.7  -203.1  -593.8 
2002-08b   0 42 48.68 41 16 26.8    65.2    19.3 
2002-08c*  0 42 56.23 41 22 21.9   178.5   374.4 
2002-09a*  0 44 33.24 41 36  7.5  1633.7  1200.0 
2002-09b*  0 41 58.12 41  2 13.4  -693.1  -834.1 
2002-11a*  0 41 57.83 41  8 46.3  -697.5  -441.2 
2003-01c   0 42 52.17 41 13 55.0   117.6  -132.5 
2003-06a   0 42 58.31 41 16  8.8   209.7     1.3 
2003-06b   0 43 36.13 41 16 40.9   777.0    33.4 
2003-06c   0 42 45.03 41 17 54.4    10.5   106.9 
2003-06d   0 42 41.05 41 18 33.3   -49.2   145.8 
2003-06e*  0 42 43.93 41 15 33.9    -6.0   -33.6 
2003-07a   0 42  2.92 41  5  1.9  -621.1  -665.6 
2003-07b   0 42 15.73 41 12  1.1  -429.0  -246.4 
2003-08a   0 42 49.55 41 18  2.3    78.3   114.8 
2003-08b   0 42  2.98 41 14 51.5  -620.2   -76.0 
2003-08c   0 42 41.11 41 16 17.0   -48.3     9.5 
2003-08d*  0 44 36.50 41 33 50.4  1682.5  1062.9 
2003-08e*  0 43 55.98 41 36 33.2  1074.8  1225.7 
2003-09a   0 42 59.79 41  3 34.9   231.9  -752.6 
2003-09b   0 42 46.64 41 19 48.2    34.6   220.7 
2003-10a   0 42 46.38 41 15 56.0    30.8   -11.5 
2003-10b   0 42 44.42 41 15 53.9     1.3   -13.6 
2003-10c   0 42 57.11 41  1  7.7   191.7  -899.8 
2003-10d*  0 43  8.85 41  3 43.4   367.8  -744.1 
2003-11a   0 42 53.69 41 18 46.9   140.4   159.4 
2003-11b   0 43  0.65 41 11 27.5   244.8  -280.0 
2003-12a   0 43  4.65 41 12 22.8   304.8  -224.7 
2003-12b   0 42 54.05 41 15 13.2   145.8   -54.3 
2003-12c   0 42 53.13 41 22 36.7   132.0   389.2 
2004-01a   0 43  8.55 41 15 35.9   363.3   -31.6 
2004-01b   0 42 41.08 41 15 46.0   -48.7   -21.5 
2004-01c*  0 42 46.21 41  5 38.2    28.2  -629.3 
2004-02a   0 42 47.20 41 16 21.8    43.1    14.3 
2004-03b   0 43  6.70 41 11 59.0   335.6  -248.5 
2004-05a   0 42 37.46 41 10 17.3  -103.1  -350.2 
2004-05b   0 42 36.99 41 14 28.6  -110.1   -98.9 
2004-05c   0 43  3.92 41 23 42.8   293.8   455.3 
2004-06a   0 42 22.24 41 13 45.8  -331.3  -141.7 
2004-06b   0 42 41.22 41 14  5.0   -46.6  -122.5 
2004-06c   0 42 48.95 41 19 18.9    69.3   191.4 
2004-06d*  0 42 44.75 41 16 35.5     6.3    28.0 
2004-06e*  0 42 10.33 41  9 50.6  -510.0  -376.9 
2004-06f*  0 42 44.79 41 16 35.4     6.9    27.9 
2004-08b   0 43 26.74 41 16 42.2   636.2    34.7 
2004-08c   0 42 42.69 41 15 45.6   -24.6   -21.9 
2004-09a   0 42 40.20 41 14 43.5   -61.9   -84.0 
2004-10a   0 42 51.74 41 16 19.0   111.1    11.5 
2004-10b   0 42 47.15 41 15 55.4    42.3   -12.1 
2004-11a   0 42 42.72 41 18 28.2   -24.1   140.7 
2004-11b   0 43  7.35 41 18  5.5   345.3   118.0 
2004-11c   0 42 32.21 41 19 26.5  -181.8   199.0 
2004-11f   0 42 47.08 41 16 20.7    41.3    13.2 
2004-11g   0 42 52.40 41 18  1.1   121.0   113.6 
2005-01a   0 42 28.31 41 16 37.0  -240.3    29.5 
2005-02a   0 42 52.70 41 14 29.6   125.5   -97.9 
2005-05b   0 42 47.07 41 15 36.8    41.1   -30.7 
2005-06a   0 42 28.33 41 16 51.8  -240.0    44.3 
2005-06c   0 42 31.30 41 16 21.7  -195.4    14.2 
2005-07a   0 42 50.68 41 20 40.8    95.3   273.3 
2005-09a   0 42 52.15 41 20  0.3   117.3   232.8 
2005-09d   0 42 42.03 41 14  2.0   -34.5  -125.5 
2005-10a   0 44 20.73 41 23 11.0  1446.0   423.5 
2005-10b   0 42 42.04 41 18  1.2   -34.3   113.7 
2005-11a*  0 42 46.52 41 15 33.9    32.8   -33.6 
2006-02a   0 42 50.62 41 15 50.5    94.4   -17.0 
2006-04a   0 43 13.31 41 16 59.9   434.7    52.4 
2006-05a   0 43 13.84 41 20  6.5   442.7   239.0 
2006-06a   0 43 11.72 41 13 45.8   410.8  -141.7 
2006-06b   0 42 32.69 41 16 49.9  -174.6    42.4 
2006-08a   0 44 32.43 41 35 43.1  1621.5  1175.6 
2006-09b   0 42 41.37 41 14 45.4   -44.4   -82.1 
2006-09c   0 42 42.30 41  8 46.6   -30.4  -440.9 
2006-10a   0 41 43.25 41 11 46.0  -916.2  -261.5 
2006-11d*  0 43  5.61 41  1 29.8   319.2  -877.7 
2006-11e*  0 42  6.41 40 56 58.4  -568.8 -1149.1 
2006-11f*  0 41 56.88 40 58 43.9  -711.7 -1043.6 
2006-12c   0 42 43.13 41 17 49.1   -18.0   101.6 
2007-05a   0 43  2.56 41 14 42.2   273.5   -85.3 
2007-06c*  0 42 38.44 41 17 22.2   -88.3    74.7 
2007-07b   0 42 45.85 41 18  5.2    22.8   117.7 
2007-07c   0 43  3.19 41 14 54.1   282.9   -73.4 
2007-07d   0 42 59.40 41 15  7.6   226.1   -59.9 
2007-07e   0 42 43.22 41 17 45.0   -16.7    97.5 
2007-08c   0 42 29.32 41 18 25.7  -225.1   138.2 
2007-08e   0 42 44.70 41 16 36.2     5.6    28.7 
2007-11c   0 43  4.09 41 15 55.2   296.4   -12.3 
2008-03b   0 42 34.13 41 16 45.1  -153.0    37.6 
2008-05c   0 43 11.97 41 19 17.2   414.6   189.7 
2008-05d   0 44  1.71 41  4 24.0  1160.7  -703.5 
2008-06a   0 42 37.65 41 12 31.0  -100.2  -216.5 
2008-06c   0 43  8.18 41 18 39.1   357.7   151.6 
2008-07a   0 42 34.32 41 18 16.9  -150.1   129.4 
2008-07b   0 43 27.29 41 10  4.7   644.4  -362.8 
2008-08a   0 42 44.90 41 17  8.6     8.5    61.1 
2008-08c   0 42 40.50 41 26 18.0   -57.4   610.5 
2008-09a   0 41 46.70 41  7 52.1  -864.5  -495.4 
2008-09c   0 42 51.37 41  1 53.8   105.6  -853.7 
2008-10b   0 43  2.33 41 14 11.0   270.0  -116.5 
2008-12b   0 43  4.77 41 17 52.7   306.6   105.2 
2008-12c*  0 42 43.95 41 16 59.1    -5.7    51.6 
2008-12d*  0 42 33.17 41 15 56.4  -167.4   -11.1 
2009-02b   0 42 27.68 41 13 42.9  -249.8  -144.6 
2009-05a   0 42 44.97 41 15 21.7     9.6   -45.8 
2009-05b   0 42 33.87 41 10 57.0  -156.9  -310.5 
2009-08a   0 42 58.04 41 17 30.5   205.6    83.0 
2009-08c   0 42 41.13 41 17  2.2   -48.0    54.7 
2009-08d   0 42 46.66 41 15 38.3    35.0   -29.2 
2009-08e   0 42 36.14 41 18  2.5  -122.9   115.0 
2009-09a   0 42 25.96 41  4  2.0  -275.5  -725.5 
2009-10b   0 42 20.76 41 16 45.3  -353.5    37.8 
2009-10c   0 42 45.66 41 15 58.1    20.0    -9.4 
2009-11b   0 42 39.49 41  9  3.9   -72.6  -423.6 
2009-11c   0 43 10.41 41 12 19.9   391.2  -227.6 
2009-11e   0 42 35.30 41 13  0.3  -135.5  -187.2 
2010-01a   0 42 56.62 41 17 22.1   184.4    74.6 
2010-01b   0 42 59.97 41 25 18.1   234.6   550.6 
2010-01d   0 42 42.70 41 16 15.5   -24.4     8.0 
2010-03a   0 42 47.64 41 17  2.2    49.7    54.7 
2010-05a   0 42 35.84 41 16 39.1  -127.4    31.6 
2010-06a   0 43  7.46 41 19 50.0   346.9   222.5 
2010-06d   0 42 55.51 41 19 26.8   167.7   199.3 
2010-07a   0 43 19.99 41 21 24.9   534.9   317.4 
2010-10a   0 42 45.73 41 24 22.7    21.0   495.2 
2010-10b   0 42 41.48 41  3 28.0   -42.8  -759.5 
2010-10d   0 42 36.85 41 19 29.8  -112.2   202.3 
2010-11a   0 42 31.52 41  9 52.3  -192.2  -375.2 
2010-12c   0 42 56.58 41 17 22.2   183.8    74.7 
2011-05a   0 42 43.51 41 16 37.5   -12.3    30.0 
2011-06a   0 41 22.97 41  6 17.4 -1220.4  -590.1 
2011-06b   0 42  2.60 41  2 54.3  -626.0  -793.2 
2011-06d   0 43  6.77 41 15 31.2   336.6   -36.3 
2011-07b   0 41 41.06 41 20 11.8  -949.1   244.3 
2011-09b   0 42 21.64 41 12 33.9  -340.3  -213.6 
2011-09c*  0 42 51.32 41 20 41.6   104.8   274.1 
2011-09d*  0 44  5.96 41 26 50.0  1224.4   642.5 
2011-10a   0 42 57.04 41 17 11.0   190.7    63.5 
2011-10f   0 42 39.80 41 14 35.2   -68.0   -92.3 
2013-03b   0 42 55.02 41 15 56.3   160.4   -11.2 
2013-04a   0 42 58.33 41 18 56.1   210.0   168.6 
2013-06a   0 42 48.94 41 15 17.6    69.2   -49.9 
2013-06b   0 42 59.81 41 20 38.1   232.2   270.6 
2013-08a   0 42 21.30 41 13  0.1  -345.4  -187.4 
2014-01b   0 42 23.48 41 29 12.8  -312.8   785.3 
2014-06a   0 42 41.07 41 16 18.1   -48.9    10.6 
2014-06b   0 42 28.55 41 14 13.3  -236.7  -114.2 
2014-07a   0 42 54.62 40 56 33.3   154.3 -1174.2 
2014-08a*  0 43 47.72 41 33 13.2   950.8  1025.7 
2014-08b*  0 43 56.63 41 15 16.8  1084.5   -50.7 
2014-09b   0 43 49.86 41 14  5.4   983.0  -122.1 
2015-03a   0 42  6.28 41  8 21.4  -570.7  -466.1 
2015-04a   0 41 48.86 41  9 17.9  -832.1  -409.6 
2015-05a   0 42 46.53 41 17 56.3    33.0   108.8 
2015-05c   0 42 34.32 41 16 45.1  -150.1    37.6 
2015-06b   0 43 19.74 41 23  8.2   531.2   420.7 
2015-07b   0 41 48.86 41  9 17.9  -832.1  -409.6 
2015-07d   0 42 29.84 41 11 22.0  -217.4  -285.5 
2015-08a   0 42 48.70 41 19 51.5    65.6   224.0 
2015-08c   0 44 16.39 41 32 24.3  1380.9   976.8 
2015-09c   0 43 21.00 41 25  1.5   550.1   534.0 
2015-09d   0 42 47.75 41 15 22.9    51.3   -44.6 
2015-10a   0 41 59.38 41 17  3.6  -674.2    56.1 
2015-10b   0 43 15.34 41 20 16.6   465.2   249.1 
2015-11d*  0 42 43.89 41 16  1.9    -6.6    -5.6 
2016-03b   0 42 19.51 41 11 13.7  -372.3  -293.8 
2016-03c   0 42 49.14 41 16 40.1    72.2    32.6 
2016-05a   0 42 39.47 41 21 38.5   -72.9   331.0 
2016-07f   0 42 54.68 41 23  0.5   155.2   413.0 
2016-08b   0 41 56.82 41 11 27.6  -712.6  -279.9 
2016-08d   0 42 23.50 41 17 19.8  -312.4    72.3 
2016-08e   0 43 53.29 41 26 21.6  1034.4   614.1 
2016-09a   0 42 55.66 41 19 14.5   170.0   187.0 
2016-09b   0 42 17.29 41  9 44.4  -405.6  -383.1 
2016-10a   0 42  6.68 41  5 11.3  -564.8  -656.2 
2016-10b   0 42 52.45 41 18 41.2   121.8   153.7 
2016-10c   0 42 46.03 41 16 11.4    25.5     3.9 
2016-10e*  0 42 47.60 41 10 24.8    49.0  -342.7 
2016-10f*  0 42 34.37 41 15 52.6  -149.4   -14.9 
2016-10g*  0 42 23.67 41 12  5.6  -309.9  -241.9 

==> nova_photometry_mrt.txt <==
Title: The Rate and Spatial Distribution of Novae in M31 as Determined by a Twenty-Year Survey
Authors: Rector et al.
Table: 4
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---     Name   Name of nova (M31N)
   9- 16 F8.2   d       Date   Date of observation (mid)
  17- 22 A6     mag     Mag    H-alpha magnitude (or upper limit)
  23- 26 F4.2   mag     Err    Magnitude uncertainty
--------------------------------------------------------------------------------
1994-09a 49963.26 18.68 0.07
1994-09a 50617.44 >21.00
1995-07a 49963.26 16.70 0.03
1995-07a 50617.44 >20.89
1995-07c 49963.26 18.98 0.08
1995-07c 50617.44 >21.00
1995-08a 49963.26 15.46 0.06
1995-08a 50617.44 >20.16
1995-08b 49963.26 16.67 0.03
1995-08b 50617.44 >21.21
1995-08e 49963.26 15.89 0.03
1995-08e 50617.44 >21.04
1995-09a 49963.26 16.81 0.03
1995-09a 50617.44 >21.58
1995-09b 49963.26 18.24 0.03
1995-09b 50617.44 >19.76
1995-09c 49963.26 17.51 0.04
1995-09c 50617.44 >21.40
1995-09d 49963.26 19.24 0.08
1995-09d 50617.44 >21.48
1995-09e 49963.26 17.76 0.09
1995-09e 50617.44 >20.60
1995-09h 49963.26 18.11 0.05
1995-09h 50617.44 18.66 0.09
1995-09h 50652.32 18.76 0.09
1995-09h 50653.37 18.73 0.09
1995-09h 50654.27 18.69 0.10
1995-09h 50660.32 18.82 0.08
1995-09h 50661.35 18.78 0.12
1995-09h 50686.29 19.20 0.17
1995-09h 50770.34 18.97 0.08
1995-09h 50970.44 >20.47
1996-11a 49963.26 >20.54
1996-11a 50617.44 17.52 0.07
1996-11a 50652.32 17.81 0.06
1996-11a 50653.37 17.73 0.06
1996-11a 50654.27 17.59 0.05
1996-11a 50660.32 17.81 0.06
1996-11a 50661.35 17.63 0.09
1996-11a 50686.29 18.23 0.10
1996-11a 50770.34 19.12 0.09
1996-11a 50970.44 >20.85
1997-06f 49963.26 >20.72
1997-06f 50617.44 19.15 0.08
1997-06f 50652.32 >20.75
1997-06g 49963.26 >19.28
1997-06g 50617.44 16.60 0.20
1997-06g 50652.32 16.38 0.11
1997-06g 50653.37 16.32 0.14
1997-06g 50654.27 15.96 0.14
1997-06g 50660.32 16.70 0.13
1997-06g 50661.35 16.50 0.11
1997-06g 50686.29 17.36 0.40
1997-06g 50770.34 16.34 0.15
1997-06g 50970.44 >19.60
1997-06a 49963.26 >20.55
1997-06a 50617.44 16.51 0.07
1997-06a 50652.32 17.31 0.06
1997-06a 50653.37 17.33 0.06
1997-06a 50654.27 17.32 0.05
1997-06a 50660.32 17.51 0.06
1997-06a 50661.35 17.53 0.09
1997-06a 50686.29 17.89 0.09
1997-06a 50770.34 >20.63
1997-06b 49963.26 >20.42
1997-06b 50617.44 18.06 0.07
1997-06b 50652.32 >20.62
1997-06c 49963.26 >19.37
1997-06c 50617.44 15.73 0.07
1997-06c 50652.32 16.83 0.12
1997-06c 50653.37 16.54 0.09
1997-06c 50654.27 16.58 0.11
1997-06c 50660.32 17.05 0.13
1997-06c 50661.35 17.14 0.16
1997-06c 50686.29 >19.47
1997-06d 49963.26 >20.47
1997-06d 50617.44 17.16 0.07
1997-06d 50652.32 17.56 0.06
1997-06d 50653.37 17.66 0.06
1997-06d 50654.27 17.47 0.05
1997-06d 50660.32 17.84 0.06
1997-06d 50661.35 17.63 0.09
1997-06d 50686.29 18.08 0.09
1997-06d 50770.34 19.11 0.08
1997-06d 50970.44 >20.78
1997-07a 50617.44 >21.15
1997-07a 50652.32 15.80 0.06
1997-07a 50653.37 15.80 0.05
1997-07a 50654.27 15.77 0.04
1997-07a 50660.32 15.95 0.06
1997-07a 50661.35 15.99 0.09
1997-07a 50686.29 16.95 0.09
1997-07a 50770.34 18.23 0.06
1997-07a 50970.44 >20.65
1997-07b 50617.44 >20.73
1997-07b 50652.32 15.83 0.06
1997-07b 50653.37 15.96 0.05
1997-07b 50654.27 16.05 0.04
1997-07b 50660.32 16.19 0.06
1997-07b 50661.35 16.34 0.09
1997-07b 50686.29 16.84 0.09
1997-07b 50770.34 18.03 0.09
1997-07b 50970.44 >20.24
1997-07c 50617.44 >20.95
1997-07c 50652.32 16.16 0.06
1997-07c 50653.37 16.22 0.05
1997-07c 50654.27 16.14 0.04
1997-07c 50660.32 16.44 0.06
1997-07c 50661.35 16.57 0.09
1997-07c 50686.29 17.61 0.09
1997-07c 50770.34 >20.29
1997-08b 50617.44 >21.46
1997-08b 50652.32 17.22 0.06
1997-08b 50653.37 17.61 0.06
1997-08b 50654.27 17.78 0.05
1997-08b 50660.32 17.00 0.06
1997-08b 50661.35 16.74 0.09
1997-08b 50686.29 16.64 0.09
1997-08b 50770.34 16.86 0.05
1997-08b 50970.44 18.19 0.07
1997-08b 51018.36 18.66 0.09
1997-08b 51019.31 18.62 0.08
1997-08b 51050.39 18.87 0.08
1997-08b 51051.26 18.70 0.08
1997-08b 51061.35 18.89 0.08
1997-08b 51101.20 >20.65
1997-08d 50661.35 >20.24
1997-08d 50686.29 15.85 0.09
1997-08d 50770.34 17.49 0.08
1997-08d 50970.44 >20.09
1997-11c 50661.35 >20.92
1997-11c 50686.29 16.22 0.09
1997-11c 50770.34 17.52 0.05
1997-11c 50970.44 >20.76
1997-11a 50686.29 >19.54
1997-11a 50770.34 16.02 0.07
1997-11a 50970.44 >19.76
1997-11k 50661.35 >20.99
1997-11k 50686.29 19.30 0.15
1997-11k 50770.34 19.21 0.09
1997-11k 50970.44 >20.84
1997-10c 50686.29 >20.26
1997-10c 50770.34 16.95 0.05
1997-10c 50970.44 >20.62
1997-10e 50686.29 >20.25
1997-10e 50770.34 15.30 0.05
1997-10e 50970.44 18.32 0.07
1997-10e 51018.36 >20.02
1998-06a 50770.34 >20.63
1998-06a 50970.44 16.44 0.06
1998-06a 51018.36 16.73 0.06
1998-06a 51019.31 16.98 0.06
1998-06a 51050.39 16.37 0.06
1998-06a 51051.26 16.43 0.07
1998-06a 51061.35 16.56 0.06
1998-06a 51101.20 16.92 0.08
1998-06a 51117.23 17.33 0.05
1998-06a 51128.17 17.45 0.06
1998-06a 51205.10 18.27 0.08
1998-06a 51353.40 19.33 0.12
1998-06a 51379.33 19.18 0.10
1998-06a 51534.07 >20.74
1998-07a 50970.44 >20.34
1998-07a 51018.36 15.83 0.06
1998-07a 51019.31 15.64 0.06
1998-07a 51050.39 16.55 0.06
1998-07a 51051.26 16.48 0.07
1998-07a 51061.35 16.62 0.07
1998-07a 51101.20 18.33 0.11
1998-07a 51117.23 >19.57
1998-07d 50770.34 >20.36
1998-07d 50970.44 18.66 0.08
1998-07d 51018.36 15.87 0.06
1998-07d 51019.31 16.00 0.06
1998-07d 51050.39 16.09 0.06
1998-07d 51051.26 16.10 0.07
1998-07d 51061.35 16.38 0.06
1998-07d 51101.20 17.10 0.08
1998-07d 51117.23 17.36 0.05
1998-07d 51128.17 17.47 0.06
1998-07d 51205.10 18.00 0.08
1998-07d 51353.40 19.40 0.15
1998-07d 51379.33 19.21 0.11
1998-07d 51534.07 >20.52
1998-07n 50970.44 >20.09
1998-07n 51018.36 16.13 0.06
1998-07n 51019.31 15.56 0.06
1998-07n 51050.39 >20.06
1998-08a 51019.31 >20.36
1998-08a 51050.39 15.72 0.06
1998-08a 51051.26 15.69 0.07
1998-08a 51061.35 16.07 0.06
1998-08a 51101.20 16.85 0.08
1998-08a 51117.23 16.98 0.05
1998-08a 51128.17 17.08 0.06
1998-08a 51205.10 17.79 0.07
1998-08a 51353.40 18.66 0.08
1998-08a 51379.33 18.86 0.08
1998-08a 51534.07 >20.74
1998-08b 51051.26 >21.24
1998-08b 51061.35 15.07 0.06
1998-08b 51101.20 16.75 0.08
1998-08b 51117.23 17.19 0.05
1998-08b 51128.17 17.39 0.06
1998-08b 51205.10 18.78 0.08
1998-08b 51353.40 >21.19
1998-09d 51061.35 >20.12
1998-09d 51101.20 16.23 0.09
1998-09d 51117.23 16.19 0.06
1998-09d 51128.17 16.44 0.07
1998-09d 51205.10 18.01 0.24
1998-09d 51353.40 >20.20
1998-09e 51061.35 >19.99
1998-09e 51101.20 16.48 0.10
1998-09e 51117.23 16.92 0.13
1998-09e 51128.17 17.06 0.10
1998-09e 51205.10 >19.72
1998-10a 51061.35 >20.66
1998-10a 51101.20 16.89 0.08
1998-10a 51117.23 17.14 0.05
1998-10a 51128.17 17.46 0.06
1998-10a 51205.10 18.44 0.08
1998-10a 51353.40 >20.88
1998-10b 51061.35 >20.77
1998-10b 51101.20 17.55 0.08
1998-10b 51117.23 18.07 0.06
1998-10b 51128.17 17.98 0.06
1998-10b 51205.10 >20.58
1999-01a 51128.17 >20.98
1999-01a 51205.10 16.50 0.07
1999-01a 51353.40 >20.85
1999-01b 51128.17 >21.31
1999-01b 51205.10 18.18 0.08
1999-01b 51353.40 >21.12
1999-01e 51128.17 >19.43
1999-01e 51205.10 17.25 0.07
1999-01e 51353.40 >19.36
1999-01d 51128.17 >21.29
1999-01d 51205.10 18.06 0.07
1999-01d 51353.40 >21.11
1999-06a 51205.10 >19.92
1999-06a 51353.40 17.90 0.16
1999-06a 51379.33 16.58 0.07
1999-06a 51534.07 17.75 0.13
1999-06a 51708.91 18.02 0.17
1999-06a 51710.96 18.20 0.22
1999-06a 51749.34 17.03 0.17
1999-06a 51749.35 17.41 0.14
1999-06a 51749.36 17.25 0.18
1999-06a 51749.35 17.49 0.10
1999-06a 51799.70 18.45 0.23
1999-06a 51800.87 18.09 0.16
1999-06a 51801.89 18.47 0.25
1999-06a 51832.24 >20.62
1999-06b 51205.10 >20.30
1999-06b 51353.40 16.83 0.05
1999-06b 51379.33 14.83 0.06
1999-06b 51534.07 18.78 0.10
1999-06b 51708.91 >20.69
1999-06c 51205.10 >19.97
1999-06c 51353.40 15.70 0.05
1999-06c 51379.33 16.64 0.07
1999-06c 51534.07 >20.19
1999-06d 51205.10 >19.63
1999-06d 51353.40 17.74 0.24
1999-06d 51379.33 18.09 0.34
1999-06d 51534.07 >19.88
1999-07b 51205.10 >20.38
1999-07b 51353.40 17.60 0.06
1999-07b 51379.33 17.36 0.07
1999-07b 51534.07 >20.55
1999-07c 51353.40 >20.00
1999-07c 51379.33 16.62 0.08
1999-07c 51534.07 >19.90
1999-08a 51379.33 >21.66
1999-08a 51534.07 19.05 0.09
1999-08a 51708.91 >20.96
1999-08f 51379.33 >21.17
1999-08f 51534.07 18.98 0.11
1999-08f 51708.91 >20.69
1999-09a 51379.33 >21.57
1999-09a 51534.07 19.01 0.09
1999-09a 51708.91 >20.92
1999-10a 51379.33 >20.47
1999-10a 51534.07 17.84 0.21
1999-10a 51708.91 >20.13
1999-12f 51379.33 >21.25
1999-12f 51534.07 18.37 0.07
1999-12f 51708.91 >21.02
1999-12g 51379.33 >21.25
1999-12g 51534.07 17.64 0.07
1999-12g 51708.91 19.36 0.12
1999-12g 51710.96 >20.91
2000-08a 51534.07 >20.02
2000-08a 51708.91 16.59 0.08
2000-08a 51710.96 16.68 0.10
2000-08a 51749.34 16.98 0.18
2000-08a 51749.35 17.26 0.16
2000-08a 51749.36 17.21 0.20
2000-08a 51749.35 17.26 0.11
2000-08a 51799.70 17.84 0.17
2000-08a 51800.87 18.09 0.21
2000-08a 51801.89 17.83 0.18
2000-08a 51832.24 >20.50
2000-06a 51534.07 >20.33
2000-06a 51708.91 15.16 0.06
2000-06a 51710.96 15.12 0.06
2000-06a 51749.39 >25.09
2000-08b 51534.07 >20.50
2000-08b 51708.91 17.17 0.06
2000-08b 51710.96 17.48 0.08
2000-08b 51749.36 16.90 0.15
2000-08b 51749.35 17.00 0.06
2000-08b 51749.44 16.80 0.12
2000-08b 51799.70 17.36 0.07
2000-08b 51800.87 17.28 0.08
2000-08b 51801.89 17.33 0.07
2000-08b 51832.32 17.96 0.11
2000-08b 51832.37 17.99 0.09
2000-08b 51858.13 18.22 0.08
2000-08b 51921.09 18.93 0.11
2000-08b 51924.07 19.06 0.12
2000-08b 52215.21 >20.61
2000-07a 51749.43 >21.41
2000-07a 51799.70 17.23 0.08
2000-07a 51800.87 17.26 0.09
2000-07a 51801.89 17.35 0.09
2000-07a 51832.24 18.66 0.24
2000-07a 51832.30 >20.84
2000-07b 51749.39 >25.09
2000-07b 51749.39 16.22 0.09
2000-07b 51749.40 16.38 0.03
2000-07b 51749.34 16.34 0.15
2000-07b 51749.35 16.32 0.10
2000-07b 51799.70 17.86 0.08
2000-07b 51800.87 17.84 0.08
2000-07b 51801.89 17.99 0.08
2000-07b 51832.24 18.35 0.11
2000-07b 51832.30 18.52 0.14
2000-07b 51858.13 19.00 0.11
2000-07b 51921.09 >21.25
2000-08c 51534.07 >20.84
2000-08c 51708.91 15.88 0.06
2000-08c 51710.96 15.79 0.06
2000-08c 51799.70 16.42 0.07
2000-08c 51800.87 16.44 0.07
2000-08c 51801.89 16.39 0.06
2000-08c 51858.13 17.00 0.06
2000-08c 51921.09 17.63 0.07
2000-08c 51924.07 17.80 0.07
2000-08c 52215.21 19.11 0.10
2000-08c 52241.26 >19.60
2000-08d 51749.43 >21.41
2000-08d 51799.70 17.46 0.08
2000-08d 51800.87 17.59 0.09
2000-08d 51801.89 17.42 0.08
2000-08d 51832.24 >20.78
2000-10a 51832.37 >20.99
2000-10a 51858.13 17.06 0.06
2000-10a 51921.09 19.07 0.09
2000-10a 51924.07 19.19 0.09
2000-10a 52215.21 >20.91
2000-11a 51832.37 >21.33
2000-11a 51858.13 16.73 0.06
2000-11a 51921.09 >21.59
2001-01a 51924.07 >21.25
2001-01a 52215.21 18.96 0.09
2001-01a 52241.26 19.21 0.16
2001-01a 52266.08 19.07 0.11
2001-01a 52450.41 >20.10
2001-07c 51924.07 >20.41
2001-07c 52215.21 18.24 0.16
2001-07c 52241.26 >18.91
2001-07d 51924.07 >20.69
2001-07d 52215.21 17.97 0.08
2001-07d 52241.26 18.34 0.13
2001-07d 52266.08 17.86 0.08
2001-07d 52450.41 >19.93
2001-08a 51924.07 >21.04
2001-08a 52215.21 18.15 0.07
2001-08a 52241.26 18.59 0.11
2001-08a 52266.08 18.90 0.09
2001-08a 52450.41 >20.04
2001-08b 51924.07 >21.00
2001-08b 52215.21 16.85 0.06
2001-08b 52241.26 16.88 0.04
2001-08b 52266.08 16.98 0.05
2001-08b 52450.41 >20.03
2001-08c 51924.07 >21.32
2001-08c 52215.21 18.45 0.07
2001-08c 52241.26 18.51 0.09
2001-08c 52266.08 18.69 0.07
2001-08c 52450.41 >20.11
2001-10a 51924.07 >21.23
2001-10a 52215.21 15.73 0.05
2001-10a 52241.26 16.55 0.04
2001-10a 52266.08 17.05 0.05
2001-10a 52450.41 18.91 0.13
2001-10a 52475.44 19.15 0.17
2001-10a 52476.47 18.78 0.12
2001-10a 52499.46 >21.01
2001-10b 51924.07 >21.36
2001-10b 52215.21 15.44 0.05
2001-10b 52241.26 16.70 0.05
2001-10b 52266.08 >21.72
2001-10c 51924.07 >19.95
2001-10c 52215.21 16.14 0.08
2001-10c 52241.26 >18.49
2001-10f 51924.07 >21.30
2001-10f 52215.21 15.19 0.05
2001-10f 52241.26 16.57 0.04
2001-10f 52266.08 18.19 0.06
2001-10f 52450.41 >20.12
2001-12a 52241.26 >18.55
2001-12a 52266.08 14.68 0.06
2001-12a 52450.41 >19.53
2001-12b 52241.26 >19.50
2001-12b 52266.08 18.73 0.09
2001-12b 52450.41 >20.10
2002-06a 52266.08 >20.19
2002-06a 52450.41 16.39 0.09
2002-06a 52475.44 17.23 0.07
2002-06a 52476.47 17.42 0.09
2002-06a 52499.46 20.16 0.32
2002-06a 52500.43 18.17 0.08
2002-06a 52529.36 19.15 0.10
2002-06a 52529.39 19.13 0.08
2002-06a 52534.18 >20.14
2002-06b 52266.08 >20.30
2002-06b 52450.41 17.49 0.09
2002-06b 52476.47 18.19 0.10
2002-06b 52499.46 19.97 0.31
2002-06b 52500.43 18.28 0.08
2002-06b 52529.36 18.78 0.09
2002-06b 52529.39 18.73 0.07
2002-06b 52534.18 18.69 0.09
2002-06b 52537.27 19.05 0.12
2002-06b 52538.34 19.09 0.10
2002-06b 52570.17 19.53 0.15
2002-06b 52589.08 20.00 0.16
2002-06b 52590.06 20.21 0.21
2002-06b 52801.44 >21.30
2002-07a 52450.41 >19.97
2002-07a 52475.44 16.47 0.06
2002-07a 52476.47 16.29 0.08
2002-07a 52499.46 18.78 0.31
2002-07a 52500.43 17.48 0.08
2002-07a 52529.36 18.14 0.08
2002-07a 52529.39 18.20 0.07
2002-07a 52534.18 18.09 0.08
2002-07a 52537.27 18.32 0.11
2002-07a 52538.34 18.50 0.10
2002-07a 52570.17 18.13 0.08
2002-07a 52589.08 18.65 0.10
2002-07a 52590.06 18.62 0.10
2002-07a 52801.44 >20.74
2002-07b 52266.08 >19.45
2002-07b 52450.41 18.67 0.32
2002-07b 52475.44 16.47 0.09
2002-07b 52476.47 16.66 0.11
2002-07b 52499.46 18.44 0.38
2002-07b 52500.43 17.08 0.10
2002-07b 52529.36 17.76 0.12
2002-07b 52529.39 17.69 0.11
2002-07b 52534.18 19.54 1.36
2002-07b 52537.27 17.70 0.16
2002-07b 52538.34 17.30 0.12
2002-07b 52570.17 17.32 0.11
2002-07b 52589.08 18.61 0.31
2002-07b 52590.06 18.03 0.27
2002-07b 52803.44 >19.76
2002-07c 52475.44 >20.04
2002-07c 52476.47 18.59 0.12
2002-07c 52499.46 19.45 0.32
2002-07c 52500.43 18.45 0.09
2002-07c 52529.36 19.94 0.15
2002-07c 52529.39 19.93 0.13
2002-07c 52534.18 >19.98
2002-08a 52476.47 >20.18
2002-08a 52499.46 16.80 0.31
2002-08a 52500.43 15.34 0.08
2002-08a 52529.36 16.24 0.07
2002-08a 52529.39 16.24 0.06
2002-08a 52534.18 16.21 0.07
2002-08a 52537.27 16.35 0.08
2002-08a 52538.34 16.38 0.06
2002-08a 52570.17 16.63 0.06
2002-08a 52589.08 17.10 0.06
2002-08a 52590.06 17.18 0.06
2002-08a 52801.44 >21.38
2002-08b 52500.43 >19.59
2002-08b 52529.36 16.19 0.08
2002-08b 52529.39 16.22 0.07
2002-08b 52534.18 15.94 0.08
2002-08b 52537.27 16.19 0.10
2002-08b 52538.34 16.09 0.08
2002-08b 52570.17 16.42 0.09
2002-08b 52589.08 16.07 0.08
2002-08b 52590.06 16.09 0.07
2002-08b 52801.44 >20.03
2002-09a 52500.43 >20.17
2002-09a 52529.36 16.98 0.07
2002-09a 52537.27 17.38 0.08
2002-09a 52538.34 17.23 0.06
2002-09a 52570.17 >20.56
2002-09b 52500.43 >20.17
2002-09b 52529.36 17.85 0.08
2002-09b 52529.39 17.88 0.06
2002-09b 52537.27 17.90 0.09
2002-09b 52538.34 17.88 0.06
2002-09b 52801.44 19.91 0.16
2002-09b 52803.44 >20.45
2002-06c 52266.08 >20.30
2002-06c 52450.41 17.05 0.09
2002-06c 52475.44 17.20 0.07
2002-06c 52476.47 17.18 0.09
2002-06c 52499.46 19.62 0.31
2002-06c 52500.43 17.79 0.08
2002-06c 52529.36 18.14 0.08
2002-06c 52534.18 17.85 0.08
2002-06c 52537.27 18.25 0.09
2002-06c 52538.34 18.24 0.08
2002-06c 52570.17 17.95 0.07
2002-06c 52589.08 18.00 0.07
2002-06c 52590.06 18.01 0.07
2002-06c 52801.44 18.49 0.08
2002-06c 52803.44 18.40 0.07
2002-06c 52804.42 18.37 0.08
2002-06c 52805.44 18.43 0.08
2002-06c 52806.43 18.32 0.08
2002-06c 52807.45 18.11 0.08
2002-06c 52808.44 18.17 0.08
2002-06c 52824.42 18.22 0.08
2002-06c 52825.40 18.23 0.08
2002-06c 52826.35 18.30 0.12
2002-06c 52827.36 18.29 0.09
2002-06c 52828.35 18.24 0.07
2002-06c 52829.47 18.47 0.10
2002-06c 52853.37 18.24 0.09
2002-06c 52854.34 18.32 0.11
2002-06c 52881.34 18.39 0.07
2002-06c 52882.28 18.44 0.09
2002-06c 52899.31 18.46 0.12
2002-06c 52900.28 18.50 0.08
2002-06c 52901.31 18.33 0.10
2002-06c 52902.38 18.22 0.10
2002-06c 52903.27 18.28 0.12
2002-06c 52921.24 18.51 0.09
2002-06c 52925.16 18.37 0.11
2002-06c 52949.10 18.34 0.09
2002-06c 52978.08 18.81 0.09
2002-06c 52982.09 19.11 0.14
2002-06c 52983.07 18.93 0.10
2002-06c 52984.06 18.87 0.09
2002-06c 52986.07 18.76 0.09
2002-06c 53007.07 18.58 0.10
2002-06c 53010.11 18.60 0.09
2002-06c 53035.09 18.66 0.09
2002-06c 53037.12 18.60 0.11
2002-06c 53038.08 18.66 0.09
2002-06c 53180.40 18.77 0.09
2002-06c 53181.43 18.73 0.08
2002-06c 53182.44 18.80 0.08
2002-06c 53183.38 18.86 0.08
2002-06c 53278.30 18.80 0.12
2002-06c 53279.24 18.55 0.10
2002-06c 53280.19 18.62 0.12
2002-06c 53301.19 18.90 0.10
2002-06c 53302.32 18.94 0.11
2002-06c 53326.06 19.35 0.12
2002-06c 53329.16 18.94 0.11
2002-06c 53549.45 >19.91
2002-11a 52570.17 >20.39
2002-11a 52589.08 18.36 0.08
2002-11a 52590.06 17.12 0.06
2002-11a 52801.44 >21.28
2003-01c 52590.06 >20.12
2003-01c 52801.44 15.69 0.07
2003-01c 52803.44 15.71 0.04
2003-01c 52804.42 15.57 0.06
2003-01c 52805.44 15.69 0.05
2003-01c 52806.43 15.70 0.07
2003-01c 52807.45 15.51 0.07
2003-01c 52808.44 15.60 0.06
2003-01c 52824.42 16.30 0.07
2003-01c 52825.40 16.41 0.07
2003-01c 52826.35 16.39 0.11
2003-01c 52827.36 16.57 0.06
2003-01c 52828.35 16.35 0.06
2003-01c 52829.47 16.52 0.09
2003-01c 52853.37 16.48 0.08
2003-01c 52854.34 16.52 0.11
2003-01c 52881.34 16.44 0.07
2003-01c 52882.28 16.42 0.08
2003-01c 52899.31 16.69 0.11
2003-01c 52900.28 16.74 0.07
2003-01c 52901.31 16.77 0.09
2003-01c 52902.38 16.68 0.09
2003-01c 52903.27 16.55 0.11
2003-01c 52921.24 16.49 0.07
2003-01c 52925.16 16.53 0.10
2003-01c 52949.10 16.50 0.08
2003-01c 52978.08 16.97 0.07
2003-01c 52982.09 17.19 0.06
2003-01c 52983.07 17.11 0.07
2003-01c 52984.06 17.12 0.07
2003-01c 52986.07 17.22 0.06
2003-01c 53007.07 18.16 0.10
2003-01c 53010.11 17.44 0.08
2003-01c 53035.09 17.43 0.08
2003-01c 53037.12 17.40 0.09
2003-01c 53038.08 17.35 0.07
2003-01c 53180.40 18.31 0.09
2003-01c 53181.43 18.22 0.08
2003-01c 53182.44 18.16 0.08
2003-01c 53183.38 18.40 0.09
2003-01c 53278.30 >19.78
2003-06a 52590.06 >20.00
2003-06a 52801.44 15.90 0.07
2003-06a 52803.44 16.10 0.05
2003-06a 52804.42 16.15 0.06
2003-06a 52805.44 16.10 0.05
2003-06a 52806.43 16.30 0.07
2003-06a 52807.45 16.08 0.07
2003-06a 52808.44 16.37 0.06
2003-06a 52824.42 16.79 0.07
2003-06a 52825.40 16.93 0.08
2003-06a 52826.35 17.09 0.11
2003-06a 52827.36 17.11 0.07
2003-06a 52828.35 17.04 0.06
2003-06a 52829.47 17.19 0.10
2003-06a 52853.37 17.19 0.08
2003-06a 52854.34 17.24 0.11
2003-06a 52881.34 17.39 0.07
2003-06a 52882.28 17.40 0.08
2003-06a 52899.31 18.01 0.13
2003-06a 52900.28 17.92 0.08
2003-06a 52901.31 17.91 0.11
2003-06a 52902.38 17.72 0.10
2003-06a 52903.27 17.93 0.13
2003-06a 52921.24 18.11 0.10
2003-06a 52925.16 18.29 0.13
2003-06a 52949.10 18.31 0.10
2003-06a 52978.08 19.08 0.16
2003-06a 52982.09 >19.56
2003-06b 52808.44 >21.88
2003-06b 52824.42 16.51 0.07
2003-06b 52825.40 16.27 0.07
2003-06b 52826.35 16.26 0.11
2003-06b 52827.36 16.06 0.06
2003-06b 52828.35 16.21 0.06
2003-06b 52829.47 16.18 0.09
2003-06b 52853.37 16.96 0.08
2003-06b 52854.34 16.53 0.11
2003-06b 52881.34 17.87 0.07
2003-06b 52882.28 17.93 0.08
2003-06b 52899.31 17.78 0.12
2003-06b 52900.28 18.00 0.07
2003-06b 52901.31 17.94 0.10
2003-06b 52902.38 17.82 0.09
2003-06b 52903.27 17.74 0.12
2003-06b 52921.24 18.20 0.08
2003-06b 52925.16 17.95 0.11
2003-06b 52949.10 18.82 0.09
2003-06b 52978.08 19.63 0.13
2003-06b 52982.09 >19.95
2003-06c 52808.44 >19.36
2003-06c 52824.42 15.06 0.07
2003-06c 52825.40 14.91 0.07
2003-06c 52826.35 14.97 0.11
2003-06c 52827.36 14.83 0.06
2003-06c 52828.35 14.97 0.06
2003-06c 52829.47 14.70 0.09
2003-06c 52853.37 15.57 0.08
2003-06c 52854.34 15.77 0.11
2003-06c 52881.34 16.82 0.07
2003-06c 52882.28 16.98 0.08
2003-06c 52899.31 17.33 0.12
2003-06c 52900.28 17.46 0.08
2003-06c 52901.31 18.34 0.17
2003-06c 52902.38 17.33 0.10
2003-06c 52903.27 17.36 0.12
2003-06c 52921.24 17.91 0.12
2003-06c 52925.16 17.70 0.22
2003-06c 52949.10 18.12 0.11
2003-06c 52978.08 18.59 0.15
2003-06c 52982.09 >19.38
2003-06d 52808.44 >19.59
2003-06d 52824.42 18.89 0.14
2003-06d 52825.40 18.60 0.13
2003-06d 52826.35 18.10 0.13
2003-06d 52827.36 18.14 0.13
2003-06d 52828.35 17.48 0.07
2003-06d 52829.47 17.35 0.10
2003-06d 52853.37 15.89 0.08
2003-06d 52854.34 16.04 0.11
2003-06d 52881.34 17.24 0.07
2003-06d 52882.28 17.18 0.08
2003-06d 52899.31 17.59 0.12
2003-06d 52900.28 17.61 0.08
2003-06d 52901.31 17.42 0.10
2003-06d 52902.38 17.59 0.10
2003-06d 52903.27 17.61 0.12
2003-06d 52921.24 18.20 0.10
2003-06d 52925.16 18.18 0.13
2003-06d 52949.10 18.06 0.09
2003-06d 52978.08 18.83 0.12
2003-06d 52982.09 >19.59
2003-06e 52590.06 >19.28
2003-06e 52801.44 16.41 0.21
2003-06e 52803.44 16.39 0.23
2003-06e 52804.42 16.89 0.27
2003-06e 52805.44 16.25 0.25
2003-06e 52806.43 16.59 0.23
2003-06e 52807.45 16.41 0.19
2003-06e 52808.44 15.99 0.19
2003-06e 52824.42 16.37 0.17
2003-06e 52825.40 >19.36
2002-08c 52476.47 >20.09
2002-08c 52499.46 19.64 0.31
2002-08c 52500.43 >20.67
2003-07b 52829.47 >20.59
2003-07b 52853.37 17.05 0.08
2003-07b 52854.34 17.19 0.11
2003-07b 52881.34 18.09 0.07
2003-07b 52882.28 18.24 0.08
2003-07b 52899.31 18.64 0.13
2003-07b 52900.28 18.75 0.09
2003-07b 52901.31 18.68 0.11
2003-07b 52902.38 18.66 0.11
2003-07b 52903.27 18.68 0.13
2003-07b 52921.24 19.15 0.12
2003-07b 52925.16 19.14 0.14
2003-07b 52949.10 >20.93
2003-07a 52590.06 >20.11
2003-07a 52801.44 16.66 0.07
2003-07a 52803.44 16.61 0.05
2003-07a 52804.42 16.56 0.06
2003-07a 52805.44 16.58 0.05
2003-07a 52806.43 16.62 0.07
2003-07a 52899.31 16.33 0.11
2003-07a 52900.28 16.39 0.07
2003-07a 52901.31 16.29 0.09
2003-07a 52902.38 16.48 0.09
2003-07a 52903.27 16.40 0.11
2003-07a 52921.24 16.75 0.07
2003-07a 52925.16 16.36 0.10
2003-07a 52978.08 16.96 0.07
2003-07a 52982.09 17.13 0.05
2003-07a 52983.07 17.10 0.07
2003-07a 52984.06 17.20 0.07
2003-07a 52986.07 17.13 0.06
2003-07a 53007.07 17.28 0.08
2003-07a 53010.11 17.34 0.08
2003-07a 53035.09 17.29 0.08
2003-07a 53037.12 >20.38
2003-08a 52854.34 >19.76
2003-08a 52881.34 17.20 0.07
2003-08a 52882.28 17.04 0.08
2003-08a 52899.31 17.46 0.12
2003-08a 52900.28 17.55 0.08
2003-08a 52901.31 17.43 0.10
2003-08a 52902.38 17.40 0.10
2003-08a 52903.27 17.12 0.12
2003-08a 52921.24 17.40 0.08
2003-08a 52925.16 17.85 0.12
2003-08a 52949.10 18.59 0.13
2003-08a 52978.08 >20.76
2003-08b 52854.34 >20.66
2003-08b 52881.34 15.71 0.06
2003-08b 52882.28 15.56 0.08
2003-08b 52899.31 16.17 0.11
2003-08b 52900.28 16.11 0.06
2003-08b 52901.31 16.31 0.09
2003-08b 52902.38 16.48 0.09
2003-08b 52903.27 16.42 0.11
2003-08b 52921.24 16.99 0.07
2003-08b 52925.16 17.11 0.10
2003-08b 52949.10 17.42 0.08
2003-08b 52978.08 18.23 0.08
2003-08b 52982.09 18.15 0.09
2003-08b 52983.07 18.33 0.08
2003-08b 52984.06 18.39 0.08
2003-08b 52986.07 18.30 0.07
2003-08b 53007.07 18.63 0.10
2003-08b 53010.11 18.72 0.10
2003-08b 53035.09 19.19 0.12
2003-08b 53037.12 >20.42
2003-08c 52882.28 >20.16
2003-08c 52899.31 16.51 0.31
2003-08c 52900.28 16.41 0.17
2003-08c 52901.31 16.52 0.18
2003-08c 52902.38 16.63 0.36
2003-08c 52903.27 17.79 0.85
2003-08c 52921.24 16.73 0.36
2003-08c 52925.16 17.87 0.55
2003-08c 52949.10 16.21 0.11
2003-08c 52978.08 16.24 0.11
2003-08c 52982.09 15.95 0.12
2003-08c 52983.07 16.24 0.11
2003-08c 52984.06 16.27 0.11
2003-08c 52986.07 16.32 0.14
2003-08c 53007.07 17.20 0.32
2003-08c 53010.11 16.53 0.13
2003-08c 53035.09 16.93 0.21
2003-08c 53037.12 16.48 0.26
2003-08c 53038.08 16.21 0.11
2003-08c 53180.40 >19.67
2003-09a 52882.28 >21.09
2003-09a 52899.31 16.04 0.11
2003-09a 52900.28 16.19 0.06
2003-09a 52901.31 15.84 0.09
2003-09a 52902.38 16.10 0.09
2003-09a 52903.27 16.08 0.11
2003-09a 52921.24 17.22 0.07
2003-09a 52925.16 17.07 0.10
2003-09a 52949.10 17.50 0.10
2003-09a 52978.08 18.52 0.08
2003-09a 52982.09 18.64 0.09
2003-09a 52983.07 18.71 0.08
2003-09a 52984.06 18.69 0.08
2003-09a 52986.07 18.77 0.08
2003-09a 53007.07 19.41 0.13
2003-09a 53010.11 19.45 0.12
2003-09a 53035.09 >21.15
2003-09b 52903.27 >20.84
2003-09b 52921.24 15.93 0.07
2003-09b 52925.16 15.93 0.10
2003-09b 52949.10 15.88 0.08
2003-09b 52978.08 16.75 0.07
2003-09b 52982.09 16.90 0.05
2003-09b 52983.07 16.82 0.07
2003-09b 52984.06 16.83 0.07
2003-09b 52986.07 16.90 0.06
2003-09b 53007.07 18.34 0.10
2003-09b 53010.11 17.71 0.08
2003-09b 53035.09 17.47 0.08
2003-09b 53037.12 17.51 0.09
2003-09b 53038.08 17.74 0.08
2003-09b 53180.40 >20.56
2003-10a 52903.27 >19.80
2003-10a 52921.24 15.96 0.12
2003-10a 52949.10 16.47 0.17
2003-10a 52978.08 15.42 0.08
2003-10a 52982.09 14.57 0.06
2003-10a 52983.07 15.27 0.09
2003-10a 52984.06 15.34 0.08
2003-10a 52986.07 >19.44
2003-08d 52899.31 16.15 0.11
2003-08d 52900.28 16.31 0.06
2003-08d 52901.31 16.48 0.09
2003-08d 52902.38 16.22 0.09
2003-08d 52903.27 16.11 0.11
2003-08d 52921.24 16.93 0.07
2003-08d 52925.16 17.09 0.10
2003-08d 52978.08 17.51 0.07
2003-08d 52982.09 17.63 0.06
2003-08d 52983.07 17.64 0.07
2003-08d 52984.06 17.24 0.07
2003-08d 52986.07 17.61 0.06
2003-08d 53007.07 18.27 0.09
2003-08d 53010.11 18.33 0.09
2001-11b 51924.07 >21.35
2001-11b 52215.21 18.83 0.08
2001-11b 52241.26 >19.55
2003-10b 52925.16 >20.00
2003-10b 52949.10 15.36 0.11
2003-10b 52978.08 17.37 0.07
2003-10b 52982.09 >18.67
2003-11a 52925.16 >20.95
2003-11a 52949.10 17.17 0.08
2003-11a 52978.08 17.35 0.08
2003-11a 52982.09 17.43 0.08
2003-11a 52983.07 17.40 0.08
2003-11a 52984.06 17.49 0.08
2003-11a 52986.07 17.61 0.08
2003-11a 53007.07 18.31 0.12
2003-11a 53010.11 18.39 0.12
2003-11a 53035.09 19.04 0.17
2003-11a 53037.12 18.84 0.17
2003-11a 53038.08 18.83 0.15
2003-11a 53180.40 >20.41
2003-11b 52949.10 >21.04
2003-11b 52978.08 16.08 0.07
2003-11b 52982.09 15.70 0.05
2003-11b 52983.07 15.81 0.07
2003-11b 52984.06 15.66 0.07
2003-11b 52986.07 15.64 0.06
2003-11b 53007.07 16.73 0.08
2003-11b 53010.11 16.78 0.08
2003-11b 53035.09 17.64 0.08
2003-11b 53037.12 17.62 0.09
2003-11b 53038.08 17.61 0.07
2003-11b 53180.40 19.77 0.13
2003-11b 53181.43 19.43 0.11
2003-11b 53182.44 19.45 0.10
2003-11b 53183.38 19.98 0.16
2003-11b 53278.30 >20.04
2003-08d 52882.28 >21.09
2003-08d 52899.31 19.57 0.16
2003-08d 52900.28 19.72 0.12
2003-08d 52901.31 19.47 0.13
2003-08d 52902.38 19.59 0.14
2003-08d 52903.27 19.37 0.15
2003-08d 52921.24 18.82 0.10
2003-08d 52925.16 18.46 0.11
2003-08d 52978.08 17.09 0.07
2003-08d 52982.09 17.12 0.05
2003-08d 52983.07 17.12 0.07
2003-08d 52984.06 17.30 0.07
2003-08d 52986.07 17.14 0.06
2003-08d 53007.07 16.87 0.08
2003-08d 53010.11 16.87 0.08
2003-08d 53035.09 >21.15
2003-10c 52949.10 >21.01
2003-10c 52978.08 16.12 0.07
2003-10c 52982.09 16.18 0.05
2003-10c 52983.07 16.20 0.07
2003-10c 52984.06 16.18 0.07
2003-10c 52986.07 16.28 0.06
2003-10c 53007.07 16.74 0.08
2003-10c 53010.11 16.79 0.08
2003-10c 53035.09 >21.15
2003-10d 52949.10 >21.01
2003-10d 52978.08 19.25 0.10
2003-10d 52982.09 15.36 0.05
2003-10d 52983.07 19.39 0.11
2003-10d 52984.06 19.30 0.10
2003-10d 52986.07 19.18 0.10
2003-10d 53007.07 19.16 0.11
2003-10d 53010.11 19.25 0.11
2003-10d 53035.09 >21.15
2003-12c 52986.07 >20.83
2003-12c 53007.07 16.09 0.08
2003-12c 53010.11 15.50 0.07
2003-12c 53035.09 18.67 0.10
2003-12c 53037.12 18.78 0.11
2003-12c 53038.08 19.27 0.13
2003-12c 53180.40 >20.84
2003-12a 52986.07 >20.91
2003-12a 53007.07 16.30 0.08
2003-12a 53010.11 16.35 0.07
2003-12a 53035.09 17.01 0.08
2003-12a 53037.12 17.01 0.08
2003-12a 53038.08 17.02 0.07
2003-12a 53180.40 19.05 0.09
2003-12a 53181.43 18.90 0.08
2003-12a 53182.44 18.91 0.08
2003-12a 53183.38 18.98 0.09
2003-12a 53278.30 >20.04
2003-12b 52986.07 >20.23
2003-12b 53007.07 16.39 0.08
2003-12b 53010.11 16.44 0.08
2003-12b 53035.09 16.89 0.08
2003-12b 53037.12 17.00 0.09
2003-12b 53038.08 16.90 0.07
2003-12b 53180.40 >20.31
2004-01c 52986.07 >21.15
2004-01c 53007.07 16.18 0.08
2004-01c 53010.11 16.19 0.07
2004-01c 53035.09 16.33 0.08
2004-01c 53038.08 16.14 0.07
2004-01c 53181.43 18.89 0.11
2004-01c 53182.44 >20.77
2004-01b 52986.07 >19.59
2004-01b 53007.07 16.86 0.17
2004-01b 53010.11 17.23 0.21
2004-01b 53035.09 16.75 0.14
2004-01b 53037.12 16.80 0.22
2004-01b 53038.08 16.67 0.16
2004-01b 53180.40 16.48 0.17
2004-01b 53181.43 16.48 0.19
2004-01b 53182.44 16.37 0.16
2004-01b 53183.38 17.02 0.29
2004-01b 53278.30 >19.12
2004-01a 53010.11 >20.99
2004-01a 53035.09 16.70 0.08
2004-01a 53037.12 16.50 0.08
2004-01a 53038.08 16.30 0.07
2004-01a 53180.40 17.16 0.06
2004-01a 53181.43 17.04 0.06
2004-01a 53182.44 17.02 0.06
2004-01a 53183.38 17.18 0.07
2004-01a 53278.30 18.31 0.09
2004-01a 53279.24 18.26 0.09
2004-01a 53280.19 18.39 0.10
2004-01a 53301.19 18.57 0.09
2004-01a 53302.32 18.61 0.10
2004-01a 53326.06 19.18 0.12
2004-01a 53329.16 19.10 0.12
2004-01a 53549.45 >19.80
2004-02a 53035.09 >20.16
2004-02a 53037.12 16.21 0.12
2004-02a 53038.08 15.95 0.09
2004-02a 53180.40 >19.63
2004-03b 53038.08 >20.35
2004-03b 53180.40 18.33 0.07
2004-03b 53181.43 18.09 0.07
2004-03b 53182.44 18.26 0.07
2004-03b 53183.38 18.37 0.07
2004-03b 53278.30 19.02 0.12
2004-03b 53279.24 19.26 0.14
2004-03b 53280.19 19.07 0.15
2004-03b 53301.19 19.37 0.12
2004-03b 53302.32 19.32 0.12
2004-03b 53326.06 19.70 0.16
2004-03b 53329.16 19.68 0.14
2004-03b 53549.45 >19.91
2004-05a 53038.08 >20.27
2004-05a 53180.40 17.24 0.06
2004-05a 53181.43 17.24 0.07
2004-05a 53182.44 17.38 0.06
2004-05a 53183.38 17.48 0.07
2004-05a 53278.30 19.63 0.20
2004-05a 53279.24 19.95 0.23
2004-05a 53280.19 19.83 0.29
2004-05a 53301.19 20.30 0.21
2004-05a 53302.32 >20.78
2004-05b 53038.08 >19.80
2004-05b 53180.40 16.77 0.07
2004-05b 53181.43 16.84 0.07
2004-05b 53182.44 16.95 0.07
2004-05b 53183.38 17.00 0.07
2004-05b 53278.30 >19.54
2004-05c 53038.08 >20.32
2004-05c 53180.40 16.85 0.06
2004-05c 53181.43 16.84 0.06
2004-05c 53182.44 17.01 0.06
2004-05c 53183.38 16.98 0.06
2004-05c 53278.30 19.07 0.14
2004-05c 53279.24 18.85 0.11
2004-05c 53280.19 18.92 0.14
2004-05c 53301.19 19.24 0.12
2004-05c 53302.32 19.40 0.13
2004-05c 53326.06 19.54 0.16
2004-05c 53329.16 19.63 0.16
2004-05c 53549.45 >19.89
2004-06a 53038.08 >20.13
2004-06a 53180.40 16.59 0.06
2004-06a 53181.43 16.69 0.06
2004-06a 53182.44 16.76 0.06
2004-06a 53183.38 16.97 0.07
2004-06a 53278.30 >19.85
2004-06b 53038.08 >19.84
2004-06b 53180.40 16.26 0.06
2004-06b 53181.43 16.31 0.07
2004-06b 53182.44 16.28 0.06
2004-06b 53183.38 15.99 0.06
2004-06b 53278.30 >19.57
2004-06c 53038.08 >20.02
2004-06c 53180.40 15.77 0.06
2004-06c 53181.43 15.53 0.06
2004-06c 53182.44 15.47 0.06
2004-06c 53183.38 15.48 0.06
2004-06c 53278.30 >19.75
2004-06d 53038.08 >19.23
2004-06d 53180.40 15.77 0.10
2004-06d 53181.43 15.78 0.10
2004-06d 53182.44 15.70 0.10
2004-06d 53183.38 15.84 0.10
2004-06d 53278.30 >18.97
2004-06e 53038.08 >20.11
2004-06e 53180.40 15.86 0.06
2004-06e 53181.43 15.83 0.06
2004-06e 53182.44 15.87 0.06
2004-06e 53183.38 15.89 0.06
2004-06e 53278.30 >19.84
2004-06f 53038.08 >19.22
2004-06f 53180.40 15.77 0.10
2004-06f 53181.43 15.78 0.10
2004-06f 53182.44 15.71 0.10
2004-06f 53183.38 15.85 0.10
2004-06f 53278.30 >18.97
2004-08b 53183.38 >21.19
2004-08b 53278.30 18.12 0.09
2004-08b 53279.24 18.15 0.09
2004-08b 53280.19 18.27 0.10
2004-08b 53301.19 18.73 0.10
2004-08b 53302.32 18.84 0.11
2004-08b 53326.06 18.50 0.09
2004-08b 53329.16 18.55 0.10
2004-08b 53549.45 >19.90
2004-08c 53183.38 >19.81
2004-08c 53278.30 15.25 0.12
2004-08c 53279.24 15.41 0.12
2004-08c 53280.19 16.52 0.18
2004-08c 53301.19 15.62 0.13
2004-08c 53302.32 15.34 0.11
2004-08c 53326.06 >19.46
2004-09a 53183.38 >20.32
2004-09a 53278.30 17.06 0.10
2004-09a 53279.24 17.00 0.10
2004-09a 53280.19 17.31 0.12
2004-09a 53301.19 >20.23
2004-10a 53279.24 >19.43
2004-10a 53280.19 18.81 0.33
2004-10a 53301.19 16.29 0.08
2004-10a 53302.32 16.27 0.09
2004-10a 53326.06 17.41 0.12
2004-10a 53329.16 17.39 0.12
2004-10a 53549.45 >19.38
2004-10b 53183.38 >19.92
2004-10b 53278.30 16.22 0.15
2004-10b 53279.24 16.03 0.13
2004-10b 53280.19 16.16 0.12
2004-10b 53301.19 16.95 0.34
2004-10b 53302.32 16.90 0.31
2004-10b 53326.06 16.35 0.23
2004-10b 53329.16 16.73 0.29
2004-10b 53549.45 >19.10
2004-11f 53302.32 >19.75
2004-11f 53326.06 15.75 0.10
2004-11f 53329.16 15.85 0.10
2004-11f 53549.45 >19.06
2004-11a 53302.32 >20.41
2004-11a 53326.06 15.40 0.08
2004-11a 53329.16 15.36 0.09
2004-11a 53549.45 >19.60
2004-11b 53302.32 >20.62
2004-11b 53326.06 14.84 0.08
2004-11b 53329.16 14.85 0.09
2004-11b 53549.45 >19.74
2004-11g 53302.32 >20.33
2004-11g 53326.06 17.87 0.10
2004-11g 53329.16 18.09 0.11
2004-11g 53549.45 >19.54
2004-11c 53302.32 >20.78
2004-11c 53326.06 17.14 0.08
2004-11c 53329.16 16.11 0.09
2004-11c 53549.45 >19.85
2005-01a 53329.16 >20.68
2005-01a 53549.45 18.54 0.15
2005-01a 53550.41 18.77 0.15
2005-01a 53551.45 18.61 0.13
2005-01a 53552.42 18.68 0.11
2005-01a 53580.34 18.89 0.26
2005-01a 53640.27 19.19 0.17
2005-01a 53641.38 18.82 0.14
2005-01a 53642.21 18.80 0.12
2005-01a 53650.30 19.04 0.19
2005-01a 53653.30 19.16 0.13
2005-01a 53654.30 19.09 0.12
2005-01a 53664.17 18.91 0.18
2005-01a 53665.13 18.95 0.12
2005-01a 53666.14 19.14 0.14
2005-01a 53686.14 20.47 0.44
2005-01a 53688.11 19.24 0.16
2005-01a 53689.12 19.36 0.20
2005-01a 53690.19 >20.20
2005-02a 53329.16 >20.61
2005-02a 53549.45 18.89 0.21
2005-02a 53550.41 18.91 0.18
2005-02a 53551.45 19.03 0.17
2005-02a 53552.42 18.78 0.12
2005-02a 53580.34 18.77 0.21
2005-02a 53640.27 >20.77
2005-05b 53329.16 >20.00
2005-05b 53549.45 16.96 0.28
2005-05b 53550.41 16.63 0.21
2005-05b 53551.45 17.47 0.30
2005-05b 53552.42 17.12 0.17
2005-05b 53580.34 17.94 0.42
2005-05b 53640.27 >20.14
2005-06a 53329.16 >20.71
2005-06a 53549.45 16.28 0.07
2005-06a 53550.41 16.15 0.07
2005-06a 53551.45 16.31 0.09
2005-06a 53552.42 16.23 0.08
2005-06a 53580.34 17.60 0.11
2005-06a 53640.27 >20.89
2005-06c 53329.16 >20.54
2005-06c 53549.45 16.29 0.07
2005-06c 53550.41 16.37 0.07
2005-06c 53551.45 16.55 0.09
2005-06c 53552.42 16.90 0.08
2005-06c 53580.34 >19.39
2005-07a 53552.42 >20.85
2005-07a 53580.34 17.27 0.08
2005-07a 53640.27 17.51 0.08
2005-07a 53641.38 17.55 0.06
2005-07a 53642.21 17.58 0.07
2005-07a 53650.30 17.56 0.10
2005-07a 53653.30 17.51 0.05
2005-07a 53654.30 17.37 0.07
2005-07a 53664.17 17.46 0.09
2005-07a 53665.13 17.50 0.08
2005-07a 53666.14 17.55 0.08
2005-07a 53686.14 >20.38
2005-09a 53580.34 >19.53
2005-09a 53640.27 16.07 0.08
2005-09a 53641.38 16.06 0.05
2005-09a 53642.21 16.24 0.07
2005-09a 53650.30 17.02 0.10
2005-09a 53653.30 17.28 0.05
2005-09a 53654.30 17.19 0.07
2005-09a 53664.17 16.97 0.08
2005-09a 53665.13 16.95 0.07
2005-09a 53666.14 16.96 0.08
2005-09a 53686.14 >20.33
2005-09d 53580.34 >19.33
2005-09d 53640.27 17.56 0.09
2005-09d 53641.38 17.55 0.09
2005-09d 53642.21 17.56 0.08
2005-09d 53650.30 >27.29
2005-10a 53653.30 >28.61
2005-10a 53654.30 15.94 0.07
2005-10a 53664.17 >20.57
2005-10b 53654.30 >28.35
2005-10b 53664.17 16.86 0.09
2005-10b 53665.13 16.59 0.08
2005-10b 53666.14 16.40 0.08
2005-10b 53688.11 16.15 0.07
2005-10b 53689.12 16.00 0.08
2005-10b 53690.19 16.10 0.08
2005-10b 53720.18 17.17 0.08
2005-10b 53721.07 17.14 0.08
2005-10b 53722.14 17.08 0.08
2005-10b 53724.06 17.23 0.10
2005-10b 53758.10 17.79 0.11
2005-10b 53769.10 17.93 0.11
2005-10b 53906.44 >19.03
2006-02a 53758.10 >27.53
2006-02a 53769.10 16.40 0.09
2006-02a 53906.44 >18.77
2006-04a 53769.10 >28.51
2006-04a 53906.44 17.11 0.05
2006-04a 53907.43 17.05 0.05
2006-04a 53908.43 17.09 0.06
2006-04a 54024.22 >21.11
2006-05a 53769.10 >28.55
2006-05a 53906.44 17.91 0.07
2006-05a 53907.43 17.83 0.08
2006-05a 53908.43 17.98 0.08
2006-05a 54024.22 >21.17
2006-06b 53769.10 >28.10
2006-06b 53906.44 16.13 0.05
2006-06b 53907.43 16.10 0.05
2006-06b 53908.43 16.06 0.06
2006-06b 54024.22 17.66 0.13
2006-06b 54044.20 18.11 0.09
2006-06b 54046.23 18.14 0.11
2006-06b 54047.20 18.07 0.10
2006-06b 54277.43 18.91 0.19
2006-06b 54279.46 >19.91
2006-06a 53769.10 >28.73
2006-06a 53906.44 16.39 0.05
2006-06a 53907.43 16.40 0.05
2006-06a 53908.43 16.35 0.06
2006-06a 54024.22 >21.31
2006-08a 54024.22 >20.32
2006-08a 54044.20 15.51 0.05
2006-08a 54046.23 15.43 0.06
2006-08a 54047.20 15.39 0.06
2006-08a 54277.43 >20.21
2006-09b 53908.43 >19.09
2006-09b 54024.22 17.55 0.17
2006-09b 54044.20 17.75 0.13
2006-09b 54046.23 17.80 0.16
2006-09b 54047.20 17.60 0.12
2006-09b 54277.43 >19.66
2005-11a 53686.14 >19.59
2005-11a 53688.11 16.70 0.23
2005-11a 53689.12 18.92 2.11
2005-11a 53690.19 17.62 0.61
2005-11a 53720.18 >19.66
2006-09c 53908.43 >20.04
2006-09c 54024.22 16.87 0.12
2006-09c 54044.20 >20.77
2006-10a 54024.22 >20.32
2006-10a 54044.20 16.62 0.05
2006-10a 54046.23 17.27 0.07
2006-10a 54047.20 17.53 0.07
2006-10a 54277.43 >20.21
2006-11d 54024.22 >20.32
2006-11d 54044.20 18.22 0.06
2006-11d 54046.23 18.35 0.08
2006-11d 54047.20 18.46 0.07
2006-11d 54277.43 >20.21
2006-11e 54024.22 >20.32
2006-11e 54044.20 18.11 0.06
2006-11e 54046.23 17.54 0.07
2006-11e 54047.20 17.72 0.07
2006-11e 54277.43 >20.21
2006-11f 54024.22 >20.32
2006-11f 54044.20 19.89 0.15
2006-11f 54046.23 20.08 0.19
2006-11f 54047.20 19.77 0.11
2006-11f 54277.43 >20.21
2006-12c 54046.23 >20.08
2006-12c 54047.20 19.75 0.48
2006-12c 54277.43 19.37 0.41
2006-12c 54279.46 20.10 1.06
2006-12c 54362.36 17.77 0.11
2006-12c 54363.31 16.31 0.06
2006-12c 54481.16 19.72 0.55
2006-12c 54721.37 >19.43
2007-05a 54047.20 >21.32
2007-05a 54277.43 17.00 0.11
2007-05a 54279.46 16.66 0.09
2007-05a 54362.36 >20.97
2007-06c 54047.20 >20.92
2007-06c 54277.43 17.46 0.13
2007-06c 54279.46 17.53 0.12
2007-06c 54362.36 18.16 0.13
2007-06c 54363.31 18.81 0.42
2007-06c 54481.16 >20.33
2007-07b 54279.46 >19.77
2007-07b 54362.36 18.09 0.12
2007-07b 54363.31 17.38 0.09
2007-07b 54481.16 >20.34
2007-07c 54279.46 >20.23
2007-07c 54362.36 17.77 0.08
2007-07c 54363.31 17.82 0.07
2007-07c 54481.16 >20.68
2007-07d 54279.46 >20.10
2007-07d 54362.36 17.74 0.08
2007-07d 54363.31 17.74 0.07
2007-07d 54481.16 >20.58
2007-07e 54279.46 >19.69
2007-07e 54362.36 16.29 0.07
2007-07e 54363.31 16.31 0.06
2007-07e 54481.16 >20.27
2007-08e 54279.46 >19.11
2007-08e 54362.36 15.86 0.10
2007-08e 54363.31 15.26 0.08
2007-08e 54481.16 >19.73
2007-08c 54279.46 >20.32
2007-08c 54362.36 17.20 0.07
2007-08c 54363.31 17.40 0.07
2007-08c 54481.16 >20.74
2007-11c 54363.31 >19.88
2007-11c 54481.16 18.21 0.08
2007-11c 54721.37 >19.82
2008-03b 54363.31 >19.57
2008-03b 54481.16 18.22 0.13
2008-03b 54721.37 16.76 0.12
2008-03b 54727.36 17.00 0.08
2008-03b 54762.24 17.17 0.09
2008-03b 54769.25 17.18 0.08
2008-03b 54776.11 17.18 0.08
2008-03b 54791.16 17.24 0.09
2008-03b 54807.18 17.47 0.09
2008-03b 54831.14 17.45 0.09
2008-03b 54840.08 17.73 0.13
2008-03b 55074.80 >21.19
2008-05c 54481.16 >20.71
2008-05c 54721.37 18.12 0.12
2008-05c 54727.36 18.28 0.09
2008-05c 54762.24 18.51 0.09
2008-05c 54769.25 18.65 0.08
2008-05c 54776.11 18.61 0.08
2008-05c 54791.16 18.88 0.09
2008-05c 54807.18 19.13 0.13
2008-05c 54831.14 19.55 0.13
2008-05c 54840.08 >20.14
2008-05d 54791.16 >20.96
2008-05d 54807.18 19.55 0.12
2008-05d 54831.14 >20.99
2008-07a 54363.31 >19.85
2008-07a 54481.16 18.51 0.11
2008-07a 54721.37 18.00 0.13
2008-07a 54727.36 17.81 0.08
2008-07a 54762.24 17.51 0.08
2008-07a 54769.25 17.39 0.07
2008-07a 54776.11 17.52 0.07
2008-07a 54791.16 16.98 0.08
2008-07a 54807.18 17.44 0.08
2008-07a 54831.14 16.02 0.08
2008-07a 54840.08 16.40 0.10
2008-07a 55074.80 18.06 0.09
2008-07a 55079.38 17.87 0.09
2008-07a 55080.39 17.67 0.08
2008-07a 55081.38 17.58 0.06
2008-07a 55084.37 17.73 0.08
2008-07a 55085.38 17.68 0.10
2008-07a 55096.19 18.19 0.08
2008-07a 55100.34 18.27 0.09
2008-07a 55101.41 18.26 0.10
2008-07a 55103.35 18.45 0.10
2008-07a 55118.33 18.06 0.12
2008-07a 55145.15 18.52 0.13
2008-07a 55152.06 18.45 0.10
2008-07a 55162.15 18.33 0.09
2008-07a 55167.17 18.16 0.09
2008-07a 55180.07 18.00 0.11
2008-07a 55212.13 18.37 0.10
2008-07a 55453.33 19.16 0.15
2008-07a 55465.34 19.57 0.20
2008-07a 55467.34 19.18 0.16
2008-07a 55482.34 19.24 0.17
2008-07a 55502.08 >20.73
2008-06a 54481.16 >20.59
2008-06a 54721.37 16.95 0.11
2008-06a 54727.36 17.22 0.07
2008-06a 54762.24 17.55 0.08
2008-06a 54769.25 17.61 0.07
2008-06a 54776.11 17.74 0.07
2008-06a 54791.16 17.94 0.08
2008-06a 54807.18 18.43 0.10
2008-06a 54831.14 18.89 0.11
2008-06a 54840.08 >20.00
2008-06c 54481.16 >20.65
2008-06c 54721.37 18.89 0.16
2008-06c 54727.36 18.73 0.12
2008-06c 54762.24 >20.64
2008-07b 54481.16 >20.94
2008-07b 54721.37 18.22 0.12
2008-07b 54727.36 18.51 0.10
2008-07b 54762.24 19.50 0.15
2008-07b 54769.25 19.97 0.14
2008-07b 54776.11 20.22 0.20
2008-07b 54791.16 >21.62
2008-08a 54481.16 >20.03
2008-08a 54721.37 16.86 0.17
2008-08a 54727.36 16.88 0.12
2008-08a 54762.24 >19.81
2008-08c 54721.37 >21.72
2008-08c 54727.36 15.79 0.07
2008-08c 54762.24 19.37 0.15
2008-08c 54791.16 18.43 0.08
2008-08c 54807.18 18.82 0.09
2008-08c 54831.14 19.07 0.10
2008-08c 54840.08 >20.36
2008-09a 54791.16 >20.96
2008-09a 54807.18 19.15 0.11
2008-09a 54831.14 >20.99
2008-09c 54791.16 >20.96
2008-09c 54807.18 17.26 0.07
2008-09c 55074.80 19.79 0.12
2008-09c 55079.38 >20.79
2008-10b 54727.36 >20.12
2008-10b 54762.24 17.53 0.08
2008-10b 54769.25 17.20 0.07
2008-10b 54776.11 17.08 0.06
2008-10b 54791.16 17.20 0.08
2008-10b 54807.18 16.93 0.07
2008-10b 54831.14 17.03 0.08
2008-10b 54840.08 17.60 0.11
2008-10b 55074.80 19.47 0.12
2008-10b 55079.38 >20.34
2008-12b 54807.18 >20.70
2008-12b 54831.14 16.94 0.08
2008-12b 54840.08 15.85 0.10
2008-12b 55074.80 >21.44
2008-12c 54791.16 >20.19
2008-12c 54807.18 17.40 0.23
2008-12c 54831.14 >20.21
2009-02b 54840.08 >19.98
2009-02b 55074.80 18.42 0.09
2009-02b 55079.38 18.90 0.18
2009-02b 55080.39 18.37 0.10
2009-02b 55081.38 18.45 0.09
2009-02b 55084.37 >20.19
2009-05a 54840.08 >19.35
2009-05a 55074.80 16.48 0.10
2009-05a 55079.38 16.48 0.10
2009-05a 55080.39 16.38 0.09
2009-05a 55081.38 16.42 0.09
2009-05a 55084.37 16.50 0.11
2009-05a 55085.38 16.39 0.12
2009-05a 55096.19 16.53 0.09
2009-05a 55100.34 16.72 0.11
2009-05a 55101.41 16.44 0.10
2009-05a 55103.35 16.44 0.09
2009-05a 55118.33 16.66 0.11
2009-05a 55145.15 18.81 1.26
2009-05a 55152.06 16.99 0.12
2009-05a 55162.15 17.25 0.14
2009-05a 55167.17 17.16 0.13
2009-05a 55180.07 16.96 0.32
2009-05a 55212.13 16.95 0.20
2009-05a 55453.33 >20.27
2009-05b 54840.08 >20.15
2009-05b 55074.80 17.67 0.08
2009-05b 55079.38 18.07 0.10
2009-05b 55080.39 18.01 0.09
2009-05b 55081.38 17.87 0.07
2009-05b 55084.37 18.06 0.08
2009-05b 55085.38 18.09 0.10
2009-05b 55096.19 18.04 0.07
2009-05b 55100.34 18.15 0.07
2009-05b 55101.41 18.26 0.07
2009-05b 55103.35 18.33 0.07
2009-05b 55118.33 18.59 0.16
2009-05b 55145.15 18.99 0.11
2009-05b 55152.06 18.85 0.09
2009-05b 55162.15 18.83 0.10
2009-05b 55167.17 19.13 0.13
2009-05b 55180.07 >19.64
2009-08a 54840.08 >19.86
2009-08a 55074.80 16.48 0.08
2009-08a 55079.38 16.50 0.07
2009-08a 55080.39 16.29 0.06
2009-08a 55081.38 16.01 0.05
2009-08a 55084.37 16.28 0.06
2009-08a 55085.38 16.26 0.09
2009-08a 55096.19 16.29 0.06
2009-08a 55100.34 16.58 0.06
2009-08a 55101.41 16.58 0.06
2009-08a 55103.35 16.74 0.06
2009-08a 55118.33 17.06 0.08
2009-08a 55145.15 17.50 0.07
2009-08a 55152.06 17.55 0.06
2009-08a 55162.15 17.33 0.07
2009-08a 55167.17 17.19 0.07
2009-08a 55180.07 17.29 0.09
2009-08a 55212.13 17.51 0.07
2009-08a 55453.33 19.87 0.28
2009-08a 55465.34 >20.47
2009-08c 54840.08 >19.51
2009-08c 55074.80 15.88 0.08
2009-08c 55079.38 16.54 0.08
2009-08c 55080.39 16.62 0.09
2009-08c 55081.38 16.64 0.08
2009-08c 55084.37 19.80 2.13
2009-08c 55085.38 18.90 0.90
2009-08c 55096.19 >20.48
2009-08d 54840.08 >19.31
2009-08d 55074.80 16.55 0.13
2009-08d 55079.38 16.86 0.15
2009-08d 55080.39 16.82 0.14
2009-08d 55081.38 16.58 0.12
2009-08d 55084.37 16.61 0.25
2009-08d 55085.38 17.03 0.22
2009-08d 55096.19 17.85 0.69
2009-08d 55100.34 17.95 0.77
2009-08d 55101.41 18.26 1.33
2009-08d 55103.35 17.24 0.45
2009-08d 55118.33 18.44 1.19
2009-08d 55145.15 >19.50
2009-08e 54840.08 >19.94
2009-08e 55074.80 16.90 0.08
2009-08e 55079.38 17.06 0.07
2009-08e 55080.39 17.32 0.07
2009-08e 55081.38 17.15 0.06
2009-08e 55084.37 16.19 0.06
2009-08e 55085.38 16.17 0.09
2009-08e 55096.19 15.98 0.06
2009-08e 55100.34 15.93 0.06
2009-08e 55101.41 16.14 0.06
2009-08e 55103.35 16.26 0.06
2009-08e 55118.33 16.37 0.07
2009-08e 55145.15 16.50 0.05
2009-08e 55152.06 16.50 0.05
2009-08e 55162.15 16.72 0.07
2009-08e 55167.17 16.80 0.07
2009-08e 55180.07 17.07 0.07
2009-08e 55212.13 17.31 0.07
2009-08e 55453.33 >21.00
2009-09a 54840.08 >20.21
2009-09a 55074.80 17.49 0.08
2009-09a 55465.34 18.47 0.08
2009-09a 55820.93 20.20 0.14
2009-09a 55842.80 20.58 0.20
2009-09a 55843.91 20.31 0.15
2009-09a 56512.96 >21.22
2009-10c 55103.35 >19.61
2009-10c 55118.33 15.87 0.14
2009-10c 55145.15 15.13 0.09
2009-10c 55152.06 15.76 0.11
2009-10c 55162.15 18.56 0.06
2009-10c 55167.17 19.1 0.07
2009-10c 55180.07 >18.60
2009-10b 55103.35 >20.91
2009-10b 55118.33 15.18 0.07
2009-10b 55145.15 15.53 0.05
2009-10b 55152.06 15.75 0.05
2009-10b 55162.15 16.05 0.06
2009-10b 55167.17 16.22 0.07
2009-10b 55180.07 16.74 0.06
2009-10b 55212.13 16.74 0.06
2009-10b 55453.33 18.71 0.09
2009-10b 55465.34 18.88 0.10
2009-10b 55467.34 18.71 0.09
2009-10b 55482.34 18.82 0.08
2009-10b 55502.08 18.96 0.10
2009-10b 55505.32 18.89 0.10
2009-10b 55530.16 18.92 0.12
2009-10b 55537.13 18.85 0.21
2009-10b 55544.07 18.99 0.10
2009-10b 55551.11 >19.71
2009-11b 55100.34 >21.47
2009-11b 55101.41 20.24 0.23
2009-11b 55103.35 19.63 0.13
2009-11b 55118.33 18.48 0.15
2009-11b 55145.15 17.04 0.05
2009-11b 55152.06 17.17 0.05
2009-11b 55162.15 17.46 0.07
2009-11b 55167.17 17.60 0.07
2009-11b 55180.07 17.60 0.08
2009-11b 55212.13 18.75 0.09
2009-11b 55453.33 >21.55
2009-11c 55118.33 >20.34
2009-11c 55145.15 17.83 0.06
2009-11c 55152.06 16.51 0.05
2009-11c 55162.15 16.27 0.06
2009-11c 55167.17 16.23 0.07
2009-11c 55180.07 16.67 0.06
2009-11c 55212.13 >20.85
2009-11e 55152.06 >21.09
2009-11e 55162.15 16.61 0.07
2009-11e 55167.17 15.99 0.07
2009-11e 55180.07 16.23 0.06
2009-11e 55212.13 17.36 0.06
2009-11e 55453.33 >21.03
2010-01a 55180.07 >19.35
2010-01a 55212.13 15.09 0.06
2010-01a 55453.33 >20.83
2008-12d 54791.16 >20.60
2008-12d 54807.18 17.83 0.13
2008-12d 54831.14 15.69 0.08
2008-12d 54840.08 15.94 0.10
2008-12d 55074.80 18.96 0.08
2008-12d 55079.38 >20.12
2010-01d 55180.07 >18.62
2010-01d 55212.13 17.11 0.06
2010-01d 55453.33 >19.94
2010-01b 55180.07 >19.79
2010-01b 55212.13 19.11 0.12
2010-01b 55453.33 >21.69
2010-03a 55212.13 >19.65
2010-03a 55453.33 17.31 0.12
2010-03a 55465.34 17.57 0.26
2010-03a 55467.34 17.51 0.14
2010-03a 55482.34 17.47 0.12
2010-03a 55502.08 17.28 0.11
2010-03a 55505.32 17.54 0.15
2010-03a 55530.16 >19.82
2010-05a 55212.13 >19.95
2010-05a 55453.33 17.80 0.11
2010-05a 55465.34 17.98 0.12
2010-05a 55467.34 18.45 0.19
2010-05a 55482.34 >20.64
2010-06d 55212.13 >20.35
2010-06d 55453.33 17.31 0.08
2010-06d 55465.34 18.03 0.07
2010-06d 55467.34 18.21 0.07
2010-06d 55482.34 18.39 0.08
2010-06d 55502.08 17.56 0.06
2010-06d 55505.32 17.52 0.06
2010-06d 55530.16 18.04 0.09
2010-06d 55537.13 18.29 0.14
2010-06d 55544.07 17.83 0.06
2010-06d 55551.11 17.82 0.12
2010-06d 55564.18 17.77 0.07
2010-06d 55820.93 >21.68
2010-06a 55212.13 >20.52
2010-06a 55453.33 17.69 0.08
2010-06a 55465.34 17.42 0.06
2010-06a 55467.34 17.43 0.06
2010-06a 55482.34 17.59 0.06
2010-06a 55502.08 17.92 0.06
2010-06a 55505.32 17.90 0.07
2010-06a 55530.16 18.71 0.12
2010-06a 55537.13 19.11 0.22
2010-06a 55544.07 18.97 0.09
2010-06a 55551.11 >19.70
2010-07a 55212.13 >20.71
2010-07a 55453.33 15.89 0.07
2010-07a 55465.34 16.16 0.06
2010-07a 55467.34 16.29 0.05
2010-07a 55482.34 16.79 0.06
2010-07a 55502.08 17.46 0.06
2010-07a 55505.32 17.54 0.06
2010-07a 55530.16 17.96 0.07
2010-07a 55537.13 18.05 0.12
2010-07a 55544.07 18.33 0.07
2010-07a 55551.11 18.26 0.15
2010-07a 55564.18 18.68 0.09
2010-07a 55820.93 >21.93
2010-10b 55453.33 >21.17
2010-10b 55465.34 19.02 0.10
2010-10b 55820.93 18.12 0.07
2010-10b 55842.80 18.32 0.06
2010-10b 55843.91 18.25 0.07
2010-10b 56512.96 20.42 0.15
2010-10b 57264.86 >20.75
2010-10a 55467.34 >21.46
2010-10a 55482.34 16.15 0.06
2010-10a 55502.08 17.35 0.06
2010-10a 55505.32 17.25 0.06
2010-10a 55530.16 17.79 0.06
2010-10a 55537.13 18.21 0.13
2010-10a 55544.07 18.19 0.06
2010-10a 55551.11 18.10 0.13
2010-10a 55564.18 18.49 0.08
2010-10a 55820.93 >20.05
2010-10d 55482.34 >21.23
2010-10d 55502.08 16.35 0.06
2010-10d 55505.32 16.05 0.06
2010-10d 55530.16 17.70 0.07
2010-10d 55537.13 17.83 0.12
2010-10d 55544.07 17.85 0.06
2010-10d 55551.11 17.81 0.12
2010-10d 55564.18 17.91 0.08
2010-10d 55820.93 >21.79
2010-11a 55505.32 >21.29
2010-11a 55530.16 18.04 0.07
2010-11a 55537.13 17.21 0.10
2010-11a 55544.07 18.01 0.06
2010-11a 55551.11 17.86 0.12
2010-11a 55564.18 16.37 0.07
2010-11a 55820.93 >21.91
2010-12c 55180.07 >19.35
2010-12c 55212.13 15.09 0.06
2010-12c 55453.33 >20.83
2011-06b 55564.18 >20.46
2011-06b 55820.93 18.17 0.07
2011-06b 55842.80 18.41 0.06
2011-06b 55843.91 18.48 0.07
2011-06b 56512.96 >21.20
2011-05a 55564.18 >19.42
2011-05a 55820.93 16.10 0.13
2011-05a 55842.80 16.15 0.17
2011-05a 55843.91 16.16 0.12
2011-05a 56512.96 >21.49
2011-06a 55564.18 >20.46
2011-06a 55820.93 17.94 0.07
2011-06a 55842.80 18.33 0.06
2011-06a 55843.91 18.36 0.07
2011-06a 56512.96 >21.30
2011-06d 55564.18 >20.60
2011-06d 55820.93 18.77 0.09
2011-06d 55842.80 19.78 0.15
2011-06d 55843.91 19.72 0.14
2011-06d 56512.96 >20.66
2011-07b 55564.18 >20.46
2011-07b 55820.93 17.96 0.07
2011-07b 55842.80 19.05 0.07
2011-07b 55843.91 19.08 0.07
2011-07b 56512.96 >21.45
2011-09b 55564.18 >20.60
2011-09b 55820.93 15.47 0.07
2011-09b 55842.80 18.41 0.06
2011-09b 55843.91 18.58 0.07
2011-09b 56512.96 >20.66
2011-09c 55564.18 >20.59
2011-09c 55820.93 19.18 0.11
2011-09c 55842.80 19.60 0.16
2011-09c 55843.91 19.31 0.12
2011-09c 56512.96 >20.65
2011-09d 55564.18 >20.46
2011-09d 55820.93 18.30 0.08
2011-09d 55842.80 18.71 0.08
2011-09d 55843.91 18.62 0.07
2011-09d 56512.96 >21.24
2011-10a 55820.93 >21.49
2011-10a 55842.80 16.39 0.05
2011-10a 55843.91 16.43 0.06
2011-10a 56512.96 >20.23
2011-10f 55820.93 >21.30
2011-10f 55842.80 16.80 0.07
2011-10f 55843.91 16.68 0.07
2011-10f 56512.96 >20.01
2013-03b 55843.91 >20.04
2013-03b 56512.96 18.06 0.11
2013-03b 56874.99 >20.69
2013-04a 55843.91 >20.23
2013-04a 56512.96 19.78 0.16
2013-04a 56874.99 >20.94
2013-06a 55843.91 >21.86
2013-06a 56512.96 19.74 0.87
2013-06a 56874.99 >20.49
2013-06b 55843.91 >20.34
2013-06b 56512.96 16.53 0.07
2013-06b 56874.99 >21.09
2013-08a 55843.91 >20.33
2013-08a 56512.96 15.98 0.07
2013-08a 56874.99 >21.09
2014-01b 56512.96 >21.47
2014-01b 56874.99 18.97 0.07
2014-01b 57264.86 >20.78
2014-06a 56512.96 >21.57
2014-06a 56874.99 17.28 0.25
2014-06a 57264.86 >21.79
2014-06b 56512.96 >20.39
2014-06b 56874.99 16.43 0.06
2014-06b 57264.86 >20.40
2014-07a 56512.96 >21.47
2014-07a 56874.99 16.52 0.06
2014-07a 57264.86 >20.77
2014-08a 56512.96 >21.22
2014-08a 56874.99 17.51 0.07
2014-08a 57264.86 >20.72
2014-08b 56512.96 >21.32
2014-08b 56874.99 17.99 0.06
2014-08b 57264.86 >20.74
2014-09b 56874.99 >21.47
2014-09b 57264.86 19.26 0.09
2014-09b 57298.36 >21.11
2015-03a 56874.99 >21.31
2015-03a 57264.86 18.01 0.07
2015-03a 57298.36 18.11 0.09
2015-03a 57299.24 18.18 0.07
2015-03a 57303.25 18.11 0.09
2015-03a 57304.24 18.11 0.09
2015-03a 57337.21 17.85 0.11
2015-03a 57338.10 18.00 0.08
2015-03a 57667.96 >21.18
2015-04a 56874.99 >21.40
2015-04a 57264.86 17.46 0.07
2015-04a 57298.36 17.31 0.07
2015-04a 57299.24 17.32 0.06
2015-04a 57303.25 17.31 0.07
2015-04a 57304.24 17.31 0.07
2015-04a 57337.21 17.21 0.09
2015-04a 57338.10 17.37 0.07
2015-04a 57667.96 >21.30
2015-05a 56874.99 >20.62
2015-05a 57264.86 18.46 0.13
2015-05a 57298.36 >20.10
2015-05c 56874.99 >20.72
2015-05c 57264.86 18.50 0.12
2015-05c 57298.36 >20.22
2015-06b 56874.99 >21.30
2015-06b 57264.86 17.51 0.07
2015-06b 57298.36 17.60 0.07
2015-06b 57299.24 17.55 0.06
2015-06b 57303.25 17.60 0.07
2015-06b 57304.24 17.60 0.07
2015-06b 57337.21 17.68 0.10
2015-06b 57338.10 17.86 0.08
2015-06b 57667.96 >21.18
2015-07b 56874.99 >21.40
2015-07b 57264.86 17.46 0.07
2015-07b 57298.36 17.31 0.07
2015-07b 57299.24 17.32 0.06
2015-07b 57303.25 17.31 0.07
2015-07b 57304.24 17.31 0.07
2015-07b 57337.21 17.21 0.09
2015-07b 57338.10 17.37 0.07
2015-07b 57667.96 >21.30
2015-07d 56874.99 >21.12
2015-07d 57264.86 19.08 0.10
2015-07d 57298.36 >20.67
2015-08a 56874.99 >20.99
2015-08a 57264.86 15.48 0.07
2015-08a 57298.36 16.05 0.06
2015-08a 57299.24 16.20 0.06
2015-08a 57303.25 16.05 0.06
2015-08a 57304.24 16.05 0.06
2015-08a 57337.21 17.10 0.11
2015-08a 57338.10 16.98 0.06
2015-08a 57667.96 >20.75
2015-08c 56874.99 >21.47
2015-08c 57264.86 17.19 0.09
2015-08c 57298.36 >20.68
2015-09c 57264.86 >20.68
2015-09c 57298.36 15.26 0.06
2015-09c 57299.24 14.80 0.05
2015-09c 57303.25 15.26 0.06
2015-09c 57304.24 15.26 0.06
2015-09c 57337.21 15.10 0.08
2015-09c 57338.10 15.32 0.05
2015-09c 57667.96 >21.23
2015-09d 57264.86 >20.00
2015-09d 57298.36 15.44 0.07
2015-09d 57299.24 15.38 0.06
2015-09d 57303.25 15.44 0.07
2015-09d 57304.24 15.44 0.07
2015-09d 57337.21 17.23 0.29
2015-09d 57338.10 17.73 0.27
2015-09d 57667.96 >20.09
2015-10a 57264.86 >20.72
2015-10a 57298.36 16.21 0.06
2015-10a 57299.24 15.46 0.05
2015-10a 57303.25 16.21 0.06
2015-10a 57304.24 16.21 0.06
2015-10a 57337.21 17.35 0.09
2015-10a 57338.10 17.45 0.07
2015-10a 57667.96 >21.36
2015-11d 57304.24 >19.15
2015-11d 57337.21 18.18 0.08
2015-11d 57338.10 17.66 0.05
2015-11d 57667.96 >19.37
2015-10b 57338.10 >21.02
2015-10b 57667.96 18.40 0.07
2015-10b 57674.76 18.47 0.08
2015-10b 57683.63 18.60 0.08
2016-03c 57338.10 >20.04
2016-03c 57667.96 16.97 0.12
2016-03c 57674.76 18.03 0.29
2016-03c 57683.63 18.37 0.39
2016-03b 57338.10 >21.03
2016-03b 57667.96 19.07 0.10
2016-03b 57674.76 19.15 0.11
2016-03b 57683.63 19.36 0.12
2016-05a 57338.10 >21.19
2016-05a 57667.96 18.39 0.07
2016-05a 57674.76 18.42 0.07
2016-05a 57683.63 18.61 0.07
2016-07f 57338.10 >21.12
2016-07f 57667.96 18.75 0.08
2016-07f 57674.76 18.78 0.09
2016-07f 57683.63 18.85 0.09
2016-08b 57338.10 >21.22
2016-08b 57667.96 16.94 0.05
2016-08b 57674.76 17.17 0.05
2016-08b 57683.63 17.39 0.06
2016-08d 57338.10 >20.97
2016-08d 57667.96 18.14 0.07
2016-08d 57674.76 18.25 0.07
2016-08d 57683.63 18.29 0.07
2016-08e 57338.10 >21.28
2016-08e 57667.96 16.31 0.05
2016-08e 57674.76 16.19 0.05
2016-08e 57683.63 17.02 0.05
2016-09a 57338.10 >20.73
2016-09a 57667.96 16.74 0.05
2016-09a 57674.76 16.45 0.05
2016-09a 57683.63 16.78 0.05
2016-09b 57338.10 >21.12
2016-09b 57667.96 15.80 0.05
2016-09b 57674.76 16.19 0.05
2016-09b 57683.63 16.26 0.05
2016-10a 57338.10 >21.27
2016-10a 57667.96 18.63 0.07
2016-10a 57674.76 17.25 0.05
2016-10a 57683.63 16.99 0.05
2016-10b 57667.96 >20.56
2016-10b 57674.76 18.31 0.09
2016-10b 57683.63 15.84 0.05
2016-10c 57667.96 >19.58
2016-10c 57674.76 17.77 0.05
2016-10c 57683.63 14.89 0.07
2016-10e 57338.10 >21.08
2016-10e 57667.96 18.68 0.08
2016-10e 57674.76 18.74 0.09
2016-10e 57683.63 18.86 0.09
2016-10f 57338.10 >20.34
2016-10f 57667.96 16.82 0.06
2016-10f 57674.76 16.82 0.06
2016-10f 57683.63 16.84 0.06
2016-10g 57338.10 >20.94
2016-10g 57667.96 18.84 0.09
2016-10g 57674.76 18.76 0.10
2016-10g 57683.63 18.88 0.10

==> obs_table.txt <==
1995-09-03 & 49963.26 & 0.9m/t2ka & 1.5 \\
1997-06-18 & 50617.44 & 0.9m/t2ka & 1.4 \\
1997-07-23 & 50652.32 & 0.9m/t2ka & 1.6 \\
1997-07-24 & 50653.37 & 0.9m/t2ka & 1.6 \\
1997-07-25 & 50654.27 & 0.9m/t2ka & 2.0 \\
1997-07-31 & 50660.32 & 0.9m/t2ka & 1.3 \\
1997-08-01 & 50661.35 & 0.9m/t2ka & 1.5 \\
1997-08-26 & 50686.29 & 0.9m/t2ka & 1.5 \\
1997-11-18 & 50770.34 & 0.9m/t2ka & 1.6 \\
1998-06-05 & 50970.44 & 0.9m/t2ka & 1.8 \\
1998-07-24 & 51018.36 & 0.9m/t2ka & 1.6 \\
1998-07-25 & 51019.31 & 0.9m/t2ka & 2.0 \\
1998-08-25 & 51050.39 & 0.9m/t2ka & 1.6 \\
1998-08-26 & 51051.26 & 0.9m/t2ka & 1.4 \\
1998-09-05 & 51061.35 & 0.9m/t2ka & 1.5 \\
1998-10-15 & 51101.20 & 0.9m/t2ka & 2.2 \\
1998-10-31 & 51117.23 & 0.9m/t2ka & 2.3 \\
1998-11-11 & 51128.17 & 0.9m/t2ka & 1.5 \\
1999-01-27 & 51205.10 & 0.9m/t2ka & 1.8 \\
1999-06-24 & 51353.40 & 0.9m/MOSA & 1.7 \\
1999-07-20 & 51379.33 & 0.9m/t2ka & 1.2 \\
1999-12-22 & 51534.07 & 0.9m/MOSA & 1.4 \\
2000-06-14 & 51708.91 & 0.9m/MOSA & 1.4 \\
2000-06-16 & 51710.96 & 0.9m/MOSA & 1.3 \\
2000-07-24 & 51749.39 & 2.1m/t2ka & 1.7 \\
2000-09-13 & 51799.70 & 0.9m/MOSA & 1.4 \\
2000-09-14 & 51800.87 & 0.9m/MOSA & 1.2 \\
2000-09-15 & 51801.89 & 0.9m/MOSA & 1.6 \\
2000-10-15 & 51832.31 & 1.3m/Echelle & 1.5 \\
2000-11-10 & 51858.13 & 0.9m/MOSA & 1.3 \\
2001-01-12 & 51921.09 & 0.9m/MOSA & 1.2 \\
2001-01-15 & 51924.07 & 0.9m/MOSA & 1.1 \\
2001-11-02 & 52215.21 & 0.9m/MOSA & 1.5 \\
2001-11-28 & 52241.26 & 0.9m/MOSA & 2.6 \\
2001-12-23 & 52266.08 & 0.9m/s2kb & 1.9 \\
2002-06-25 & 52450.41 & 0.9m/s2kb & 1.4 \\
2002-07-20 & 52475.44 & 0.9m/s2kb & 1.7 \\
2002-07-21 & 52476.47 & 0.9m/s2kb & 1.6 \\
2002-08-13 & 52499.46 & 0.9m/s2kb & 1.5 \\
2002-08-14 & 52500.43 & 0.9m/s2kb & 1.7 \\
2002-09-12 & 52529.36 & 4m/MOSA & 0.9 \\
2002-09-12 & 52529.39 & 4m/MOSA & 1.0 \\
2002-09-17 & 52534.18 & 0.9m/s2kb & 2.1 \\
2002-09-20 & 52537.27 & 0.9m/MOSA & 1.4 \\
2002-09-21 & 52538.34 & 0.9m/MOSA & 1.9 \\
2002-10-23 & 52570.17 & 0.9m/s2kb & 1.7 \\
2002-11-11 & 52589.08 & 0.9m/s2kb & 1.7 \\
2002-11-12 & 52590.06 & 0.9m/s2kb & 1.8 \\
2003-06-11 & 52801.44 & 0.9m/MOSA & 1.5 \\
2003-06-13 & 52803.44 & 0.9m/MOSA & 1.9 \\
2003-06-14 & 52804.42 & 0.9m/MOSA & 1.4 \\
2003-06-15 & 52805.44 & 0.9m/MOSA & 2.1 \\
2003-06-16 & 52806.43 & 0.9m/MOSA & 1.3 \\
2003-06-17 & 52807.45 & 0.9m/s2kb & 1.5 \\
2003-06-18 & 52808.44 & 0.9m/s2kb & 2.3 \\
2003-07-04 & 52824.42 & 0.9m/s2kb & 1.4 \\
2003-07-05 & 52825.40 & 0.9m/s2kb & 1.9 \\
2003-07-06 & 52826.35 & 0.9m/s2kb & 2.2 \\
2003-07-07 & 52827.36 & 0.9m/s2kb & 2.9 \\
2003-07-08 & 52828.35 & 0.9m/s2kb & 1.5 \\
2003-07-09 & 52829.47 & 0.9m/s2kb & 1.9 \\
2003-08-02 & 52853.37 & 0.9m/s2kb & 1.4 \\
2003-08-03 & 52854.34 & 0.9m/s2kb & 2.3 \\
2003-08-30 & 52881.34 & 0.9m/s2kb & 1.2 \\
2003-08-31 & 52882.28 & 0.9m/s2kb & 1.2 \\
2003-09-17 & 52899.31 & 0.9m/MOSA & 1.1 \\
2003-09-18 & 52900.28 & 0.9m/MOSA & 1.4 \\
2003-09-19 & 52901.31 & 0.9m/MOSA & 1.2 \\
2003-09-20 & 52902.38 & 0.9m/MOSA & 1.0 \\
2003-09-21 & 52903.27 & 0.9m/MOSA & 1.4 \\
2003-10-09 & 52921.24 & 0.9m/MOSA & 1.5 \\
2003-10-13 & 52925.16 & 0.9m/MOSA & 1.0 \\
2003-11-06 & 52949.10 & 0.9m/s2kb & 1.3 \\
2003-12-05 & 52978.08 & 0.9m/MOSA & 1.2 \\
2003-12-09 & 52982.09 & 0.9m/MOSA & 2.1 \\
2003-12-10 & 52983.07 & 0.9m/MOSA & 1.4 \\
2003-12-11 & 52984.06 & 0.9m/MOSA & 1.2 \\
2003-12-13 & 52986.07 & 0.9m/MOSA & 1.7 \\
2004-01-03 & 53007.07 & 0.9m/MOSA & 1.3 \\
2004-01-06 & 53010.11 & 0.9m/MOSA & 1.3 \\
2004-01-31 & 53035.09 & 0.9m/s2kb & 1.2 \\
2004-02-02 & 53037.12 & 0.9m/s2kb & 1.7 \\
2004-02-03 & 53038.08 & 0.9m/s2kb & 1.9 \\
2004-06-24 & 53180.40 & 0.9m/s2kb & 1.6 \\
2004-06-25 & 53181.43 & 0.9m/s2kb & 1.5 \\
2004-06-26 & 53182.44 & 0.9m/s2kb & 1.4 \\
2004-06-27 & 53183.38 & 0.9m/s2kb & 1.4 \\
2004-09-30 & 53278.30 & 0.9m/s2kb & 2.1 \\
2004-10-01 & 53279.24 & 0.9m/s2kb & 2.2 \\
2004-10-02 & 53280.19 & 0.9m/s2kb & 1.4 \\
2004-10-23 & 53301.19 & 0.9m/s2kb & 1.5 \\
2004-10-24 & 53302.32 & 0.9m/s2kb & 1.6 \\
2004-11-17 & 53326.06 & 0.9m/s2kb & 1.7 \\
2004-11-20 & 53329.16 & 0.9m/s2kb & 1.4 \\
2005-06-28 & 53549.45 & 0.9m/s2kb & 1.8 \\
2005-06-29 & 53550.41 & 0.9m/s2kb & 1.8 \\
2005-06-30 & 53551.45 & 0.9m/s2kb & 2.1 \\
2005-07-01 & 53552.42 & 0.9m/s2kb & 1.4 \\
2005-07-29 & 53580.34 & 0.9m/s2kb & 1.6 \\
2005-09-27 & 53640.27 & 0.9m/s2kb & 1.3 \\
2005-09-28 & 53641.38 & 0.9m/s2kb & 1.9 \\
2005-09-29 & 53642.21 & 0.9m/s2kb & 1.4 \\
2005-10-07 & 53650.30 & Bok/90prime & 2.4 \\
2005-10-10 & 53653.30 & Bok/90prime & 2.1 \\
2005-10-11 & 53654.30 & Bok/90prime & 1.5 \\
2005-10-21 & 53664.17 & 0.9m/s2kb & 1.3 \\
2005-10-22 & 53665.13 & 0.9m/s2kb & 1.4 \\
2005-10-23 & 53666.14 & 0.9m/s2kb & 1.4 \\
2005-11-12 & 53686.14 & 0.9m/s2kb & 1.8 \\
2005-11-14 & 53688.11 & 0.9m/s2kb & 1.3 \\
2005-11-15 & 53689.12 & 0.9m/s2kb & 1.6 \\
2005-11-16 & 53690.19 & 0.9m/s2kb & 1.5 \\
2005-12-16 & 53720.18 & 0.9m/MOSA & 1.7 \\
2005-12-17 & 53721.07 & 0.9m/MOSA & 1.4 \\
2005-12-18 & 53722.14 & 0.9m/MOSA & 1.7 \\
2005-12-20 & 53724.06 & 0.9m/MOSA & 1.4 \\
2006-01-22 & 53758.10 & Bok/90prime & 1.9 \\
2006-02-02 & 53769.10 & Bok/90prime & 1.7 \\
2006-06-20 & 53906.44 & 0.9m/s2kb & 2.5 \\
2006-06-21 & 53907.43 & 0.9m/s2kb & 2.5 \\
2006-06-22 & 53908.43 & 0.9m/s2kb & 2.4 \\
2006-10-16 & 54024.22 & 0.9m/s2kb & 1.8 \\
2006-11-05 & 54044.20 & 0.9m/MOSA & 1.3 \\
2006-11-07 & 54046.23 & 0.9m/MOSA & 1.5 \\
2006-11-08 & 54047.20 & 0.9m/MOSA & 1.1 \\
2007-06-26 & 54277.43 & 0.9m/s2kb & 2.2 \\
2007-06-28 & 54279.46 & 0.9m/s2kb & 2.2 \\
2007-09-19 & 54362.36 & 0.9m/s2kb & 1.4 \\
2007-09-20 & 54363.31 & 0.9m/s2kb & 2.3 \\
2008-01-16 & 54481.16 & 0.9m/s2kb & 1.4 \\
2008-09-12 & 54721.37 & 0.9m/s2kb & 2.6 \\
2008-09-18 & 54727.36 & 0.9m/s2kb & 2.0 \\
2008-10-23 & 54762.24 & 0.9m/s2kb & 1.7 \\
2008-10-30 & 54769.25 & 0.9m/s2kb & 1.2 \\
2008-11-06 & 54776.11 & 0.9m/s2kb & 1.5 \\
2008-11-21 & 54791.16 & 0.9m/s2kb & 1.3 \\
2008-12-07 & 54807.18 & 0.9m/MOSA & 1.3 \\
2008-12-31 & 54831.14 & 0.9m/s2kb & 1.3 \\
2009-01-09 & 54840.08 & 0.9m/s2kb & 2.2 \\
2009-09-01 & 55074.80 & 4m/MOSA & 1.1 \\
2009-09-05 & 55079.38 & 0.9m/s2kb & 1.4 \\
2009-09-06 & 55080.39 & 0.9m/s2kb & 1.2 \\
2009-09-07 & 55081.38 & 0.9m/s2kb & 1.3 \\
2009-09-10 & 55084.37 & 0.9m/s2kb & 2.1 \\
2009-09-11 & 55085.38 & 0.9m/s2kb & 1.9 \\
2009-09-22 & 55096.19 & 0.9m/s2kb & 1.2 \\
2009-09-26 & 55100.34 & 0.9m/s2kb & 1.3 \\
2009-09-27 & 55101.41 & 0.9m/s2kb & 1.3 \\
2009-09-29 & 55103.35 & 0.9m/s2kb & 1.5 \\
2009-10-14 & 55118.33 & 0.9m/s2kb & 1.3 \\
2009-11-10 & 55145.15 & 0.9m/s2kb & 1.9 \\
2009-11-17 & 55152.06 & 0.9m/s2kb & 1.2 \\
2009-11-27 & 55162.15 & 0.9m/s2kb & 1.3 \\
2009-12-02 & 55167.17 & 0.9m/s2kb & 1.3 \\
2009-12-15 & 55180.07 & 0.9m/s2kb & 2.2 \\
2010-01-16 & 55212.13 & 0.9m/s2kb & 1.9 \\
2010-09-14 & 55453.33 & 0.9m/s2kb & 1.4 \\
2010-09-26 & 55465.34 & 0.9m/s2kb & 1.5 \\
2010-09-28 & 55467.34 & 0.9m/s2kb & 1.6 \\
2010-10-13 & 55482.34 & 0.9m/s2kb & 1.4 \\
2010-11-02 & 55502.08 & 0.9m/s2kb & 1.6 \\
2010-11-05 & 55505.32 & 0.9m/s2kb & 1.3 \\
2010-11-30 & 55530.16 & 0.9m/s2kb & 1.5 \\
2010-12-07 & 55537.13 & 0.9m/s2kb & 2.4 \\
2010-12-14 & 55544.07 & 0.9m/s2kb & 1.2 \\
2010-12-21 & 55551.11 & 0.9m/s2kb & 1.8 \\
2011-01-03 & 55564.18 & 0.9m/s2kb & 1.9 \\
2011-09-17 & 55820.93 & 4m/MOSA & 1.6 \\
2011-10-09 & 55842.80 & 4m/MOSA & 2.1 \\
2011-10-10 & 55843.91 & 4m/MOSA & 1.0 \\
2013-08-09 & 56512.96 & 4m/MOSA & 1.1 \\
2014-08-06 & 56874.99 & 4m/MOSA & 0.7 \\
2015-08-31 & 57264.86 & 4m/MOSA & 0.9 \\
2015-10-03 & 57298.36 & 0.9m/HDI & 1.8 \\
2015-10-04 & 57299.24 & 0.9m/HDI & 2.0 \\
2015-10-08 & 57303.25 & 0.9m/HDI & 1.8 \\
2015-10-09 & 57304.24 & 0.9m/HDI & 1.8 \\
2015-11-11 & 57337.21 & 0.9m/HDI & 3.2 \\
2015-11-12 & 57338.10 & 0.9m/HDI & 2.0 \\
2016-10-07 & 57667.96 & 0.9m/HDI & 1.5 \\
2016-10-13 & 57674.76 & 0.9m/HDI & 1.3 \\
2016-10-22 & 57683.63 & 0.9m/HDI & 1.5 \\

